Phase transition in the knapsack problem

We examine the phase transition phenomenon for the Knapsack problem from both a computational and a human perspective. We first provide, via an empirical and a theoretical analysis, a characterization of the phenomenon in terms of two instance properties; normalised capacity and normalised profit. Then, we show evidence that average time spent by human decision makers in solving an instance peaks near the phase transition. Given the ubiquity of the Knapsack problem in every-day life, a better understanding of its structure can improve our understanding not only of computational techniques but also of human behavior, including the use and development of heuristics and occurrence of biases.

==> actual_bounds-50.csv <==
x,y,z
0.04,0.04,1
0.04,0.08,1
0.04,0.12,1
0.04,0.16,0.92
0.04,0.2,0.74
0.04,0.24,0.32
0.04,0.28,0.05
0.04,0.32,0
0.04,0.36,0
0.04,0.4,0
0.04,0.44,0
0.04,0.48,0
0.04,0.52,0
0.04,0.56,0
0.04,0.6,0
0.04,0.64,0
0.04,0.68,0
0.04,0.72,0
0.04,0.76,0
0.04,0.8,0
0.04,0.84,0
0.04,0.88,0
0.04,0.92,0
0.04,0.96,0
0.04,1,0
0.08,0.04,1
0.08,0.08,1
0.08,0.12,1
0.08,0.16,1
0.08,0.2,1
0.08,0.24,0.97
0.08,0.28,0.83
0.08,0.32,0.47
0.08,0.36,0.11
0.08,0.4,0
0.08,0.44,0
0.08,0.48,0
0.08,0.52,0
0.08,0.56,0
0.08,0.6,0
0.08,0.64,0
0.08,0.68,0
0.08,0.72,0
0.08,0.76,0
0.08,0.8,0
0.08,0.84,0
0.08,0.88,0
0.08,0.92,0
0.08,0.96,0
0.08,1,0
0.12,0.04,1
0.12,0.08,1
0.12,0.12,1
0.12,0.16,1
0.12,0.2,1
0.12,0.24,1
0.12,0.28,1
0.12,0.32,0.95
0.12,0.36,0.78
0.12,0.4,0.42
0.12,0.44,0.09
0.12,0.48,0
0.12,0.52,0
0.12,0.56,0
0.12,0.6,0
0.12,0.64,0
0.12,0.68,0
0.12,0.72,0
0.12,0.76,0
0.12,0.8,0
0.12,0.84,0
0.12,0.88,0
0.12,0.92,0
0.12,0.96,0
0.12,1,0
0.16,0.04,1
0.16,0.08,1
0.16,0.12,1
0.16,0.16,1
0.16,0.2,1
0.16,0.24,1
0.16,0.28,1
0.16,0.32,1
0.16,0.36,0.99
0.16,0.4,0.89
0.16,0.44,0.63
0.16,0.48,0.26
0.16,0.52,0.02
0.16,0.56,0
0.16,0.6,0
0.16,0.64,0
0.16,0.68,0
0.16,0.72,0
0.16,0.76,0
0.16,0.8,0
0.16,0.84,0
0.16,0.88,0
0.16,0.92,0
0.16,0.96,0
0.16,1,0
0.2,0.04,1
0.2,0.08,1
0.2,0.12,1
0.2,0.16,1
0.2,0.2,1
0.2,0.24,1
0.2,0.28,1
0.2,0.32,1
0.2,0.36,1
0.2,0.4,1
0.2,0.44,0.95
0.2,0.48,0.74
0.2,0.52,0.39
0.2,0.56,0.07
0.2,0.6,0
0.2,0.64,0
0.2,0.68,0
0.2,0.72,0
0.2,0.76,0
0.2,0.8,0
0.2,0.84,0
0.2,0.88,0
0.2,0.92,0
0.2,0.96,0
0.2,1,0
0.24,0.04,1
0.24,0.08,1
0.24,0.12,1
0.24,0.16,1
0.24,0.2,1
0.24,0.24,1
0.24,0.28,1
0.24,0.32,1
0.24,0.36,1
0.24,0.4,1
0.24,0.44,1
0.24,0.48,0.98
0.24,0.52,0.78
0.24,0.56,0.44
0.24,0.6,0.14
0.24,0.64,0.01
0.24,0.68,0
0.24,0.72,0
0.24,0.76,0
0.24,0.8,0
0.24,0.84,0
0.24,0.88,0
0.24,0.92,0
0.24,0.96,0
0.24,1,0
0.28,0.04,1
0.28,0.08,1
0.28,0.12,1
0.28,0.16,1
0.28,0.2,1
0.28,0.24,1
0.28,0.28,1
0.28,0.32,1
0.28,0.36,1
0.28,0.4,1
0.28,0.44,1
0.28,0.48,1
0.28,0.52,0.98
0.28,0.56,0.84
0.28,0.6,0.52
0.28,0.64,0.15
0.28,0.68,0.01
0.28,0.72,0
0.28,0.76,0
0.28,0.8,0
0.28,0.84,0
0.28,0.88,0
0.28,0.92,0
0.28,0.96,0
0.28,1,0
0.32,0.04,1
0.32,0.08,1
0.32,0.12,1
0.32,0.16,1
0.32,0.2,1
0.32,0.24,1
0.32,0.28,1
0.32,0.32,1
0.32,0.36,1
0.32,0.4,1
0.32,0.44,1
0.32,0.48,1
0.32,0.52,1
0.32,0.56,0.98989899
0.32,0.6,0.848484848
0.32,0.64,0.545454545
0.32,0.68,0.161616162
0.32,0.72,0.02020202
0.32,0.76,0
0.32,0.8,0
0.32,0.84,0
0.32,0.88,0
0.32,0.92,0
0.32,0.96,0
0.32,1,0
0.36,0.04,1
0.36,0.08,1
0.36,0.12,1
0.36,0.16,1
0.36,0.2,1
0.36,0.24,1
0.36,0.28,1
0.36,0.32,1
0.36,0.36,1
0.36,0.4,1
0.36,0.44,1
0.36,0.48,1
0.36,0.52,1
0.36,0.56,1
0.36,0.6,1
0.36,0.64,0.858585859
0.36,0.68,0.530612245
0.36,0.72,0.132653061
0.36,0.76,0.020408163
0.36,0.8,0
0.36,0.84,0
0.36,0.88,0
0.36,0.92,0
0.36,0.96,0
0.36,1,0
0.4,0.04,1
0.4,0.08,1
0.4,0.12,1
0.4,0.16,1
0.4,0.2,1
0.4,0.24,1
0.4,0.28,1
0.4,0.32,1
0.4,0.36,1
0.4,0.4,1
0.4,0.44,1
0.4,0.48,1
0.4,0.52,1
0.4,0.56,1
0.4,0.6,1
0.4,0.64,1
0.4,0.68,0.865979381
0.4,0.72,0.494845361
0.4,0.76,0.114583333
0.4,0.8,0.020833333
0.4,0.84,0
0.4,0.88,0
0.4,0.92,0
0.4,0.96,0
0.4,1,0
0.44,0.04,1
0.44,0.08,1
0.44,0.12,1
0.44,0.16,1
0.44,0.2,1
0.44,0.24,1
0.44,0.28,1
0.44,0.32,1
0.44,0.36,1
0.44,0.4,1
0.44,0.44,1
0.44,0.48,1
0.44,0.52,1
0.44,0.56,1
0.44,0.6,1
0.44,0.64,1
0.44,0.68,1
0.44,0.72,0.873684211
0.44,0.76,0.463157895
0.44,0.8,0.073684211
0.44,0.84,0.010526316
0.44,0.88,0
0.44,0.92,0
0.44,0.96,0
0.44,1,0
0.48,0.04,1
0.48,0.08,1
0.48,0.12,1
0.48,0.16,1
0.48,0.2,1
0.48,0.24,1
0.48,0.28,1
0.48,0.32,1
0.48,0.36,1
0.48,0.4,1
0.48,0.44,1
0.48,0.48,1
0.48,0.52,1
0.48,0.56,1
0.48,0.6,1
0.48,0.64,1
0.48,0.68,1
0.48,0.72,1
0.48,0.76,0.8
0.48,0.8,0.357894737
0.48,0.84,0.042105263
0.48,0.88,0
0.48,0.92,0
0.48,0.96,0
0.48,1,0
0.52,0.04,1
0.52,0.08,1
0.52,0.12,1
0.52,0.16,1
0.52,0.2,1
0.52,0.24,1
0.52,0.28,1
0.52,0.32,1
0.52,0.36,1
0.52,0.4,1
0.52,0.44,1
0.52,0.48,1
0.52,0.52,1
0.52,0.56,1
0.52,0.6,1
0.52,0.64,1
0.52,0.68,1
0.52,0.72,1
0.52,0.76,1
0.52,0.8,0.70212766
0.52,0.84,0.234042553
0.52,0.88,0.021276596
0.52,0.92,0
0.52,0.96,0
0.52,1,0
0.56,0.04,1
0.56,0.08,1
0.56,0.12,1
0.56,0.16,1
0.56,0.2,1
0.56,0.24,1
0.56,0.28,1
0.56,0.32,1
0.56,0.36,1
0.56,0.4,1
0.56,0.44,1
0.56,0.48,1
0.56,0.52,1
0.56,0.56,1
0.56,0.6,1
0.56,0.64,1
0.56,0.68,1
0.56,0.72,1
0.56,0.76,1
0.56,0.8,0.968085106
0.56,0.84,0.585106383
0.56,0.88,0.106382979
0.56,0.92,0
0.56,0.96,0
0.56,1,0
0.6,0.04,1
0.6,0.08,1
0.6,0.12,1
0.6,0.16,1
0.6,0.2,1
0.6,0.24,1
0.6,0.28,1
0.6,0.32,1
0.6,0.36,1
0.6,0.4,1
0.6,0.44,1
0.6,0.48,1
0.6,0.52,1
0.6,0.56,1
0.6,0.6,1
0.6,0.64,1
0.6,0.68,1
0.6,0.72,1
0.6,0.76,1
0.6,0.8,1
0.6,0.84,0.872340426
0.6,0.88,0.361702128
0.6,0.92,0.021276596
0.6,0.96,0
0.6,1,0
0.64,0.04,1
0.64,0.08,1
0.64,0.12,1
0.64,0.16,1
0.64,0.2,1
0.64,0.24,1
0.64,0.28,1
0.64,0.32,1
0.64,0.36,1
0.64,0.4,1
0.64,0.44,1
0.64,0.48,1
0.64,0.52,1
0.64,0.56,1
0.64,0.6,1
0.64,0.64,1
0.64,0.68,1
0.64,0.72,1
0.64,0.76,1
0.64,0.8,1
0.64,0.84,1
0.64,0.88,0.723404255
0.64,0.92,0.127659574
0.64,0.96,0
0.64,1,0
0.68,0.04,1
0.68,0.08,1
0.68,0.12,1
0.68,0.16,1
0.68,0.2,1
0.68,0.24,1
0.68,0.28,1
0.68,0.32,1
0.68,0.36,1
0.68,0.4,1
0.68,0.44,1
0.68,0.48,1
0.68,0.52,1
0.68,0.56,1
0.68,0.6,1
0.68,0.64,1
0.68,0.68,1
0.68,0.72,1
0.68,0.76,1
0.68,0.8,1
0.68,0.84,1
0.68,0.88,0.968085106
0.68,0.92,0.436170213
0.68,0.96,0
0.68,1,0
0.72,0.04,1
0.72,0.08,1
0.72,0.12,1
0.72,0.16,1
0.72,0.2,1
0.72,0.24,1
0.72,0.28,1
0.72,0.32,1
0.72,0.36,1
0.72,0.4,1
0.72,0.44,1
0.72,0.48,1
0.72,0.52,1
0.72,0.56,1
0.72,0.6,1
0.72,0.64,1
0.72,0.68,1
0.72,0.72,1
0.72,0.76,1
0.72,0.8,1
0.72,0.84,1
0.72,0.88,1
0.72,0.92,0.755319149
0.72,0.96,0.053191489
0.72,1,0
0.76,0.04,1
0.76,0.08,1
0.76,0.12,1
0.76,0.16,1
0.76,0.2,1
0.76,0.24,1
0.76,0.28,1
0.76,0.32,1
0.76,0.36,1
0.76,0.4,1
0.76,0.44,1
0.76,0.48,1
0.76,0.52,1
0.76,0.56,1
0.76,0.6,1
0.76,0.64,1
0.76,0.68,1
0.76,0.72,1
0.76,0.76,1
0.76,0.8,1
0.76,0.84,1
0.76,0.88,1
0.76,0.92,0.978723404
0.76,0.96,0.223404255
0.76,1,0
0.8,0.04,1
0.8,0.08,1
0.8,0.12,1
0.8,0.16,1
0.8,0.2,1
0.8,0.24,1
0.8,0.28,1
0.8,0.32,1
0.8,0.36,1
0.8,0.4,1
0.8,0.44,1
0.8,0.48,1
0.8,0.52,1
0.8,0.56,1
0.8,0.6,1
0.8,0.64,1
0.8,0.68,1
0.8,0.72,1
0.8,0.76,1
0.8,0.8,1
0.8,0.84,1
0.8,0.88,1
0.8,0.92,1
0.8,0.96,0.606382979
0.8,1,0
0.84,0.04,1
0.84,0.08,1
0.84,0.12,1
0.84,0.16,1
0.84,0.2,1
0.84,0.24,1
0.84,0.28,1
0.84,0.32,1
0.84,0.36,1
0.84,0.4,1
0.84,0.44,1
0.84,0.48,1
0.84,0.52,1
0.84,0.56,1
0.84,0.6,1
0.84,0.64,1
0.84,0.68,1
0.84,0.72,1
0.84,0.76,1
0.84,0.8,1
0.84,0.84,1
0.84,0.88,1
0.84,0.92,1
0.84,0.96,0.925531915
0.84,1,0
0.88,0.04,1
0.88,0.08,1
0.88,0.12,1
0.88,0.16,1
0.88,0.2,1
0.88,0.24,1
0.88,0.28,1
0.88,0.32,1
0.88,0.36,1
0.88,0.4,1
0.88,0.44,1
0.88,0.48,1
0.88,0.52,1
0.88,0.56,1
0.88,0.6,1
0.88,0.64,1
0.88,0.68,1
0.88,0.72,1
0.88,0.76,1
0.88,0.8,1
0.88,0.84,1
0.88,0.88,1
0.88,0.92,1
0.88,0.96,1
0.88,1,0
0.92,0.04,1
0.92,0.08,1
0.92,0.12,1
0.92,0.16,1
0.92,0.2,1
0.92,0.24,1
0.92,0.28,1
0.92,0.32,1
0.92,0.36,1
0.92,0.4,1
0.92,0.44,1
0.92,0.48,1
0.92,0.52,1
0.92,0.56,1
0.92,0.6,1
0.92,0.64,1
0.92,0.68,1
0.92,0.72,1
0.92,0.76,1
0.92,0.8,1
0.92,0.84,1
0.92,0.88,1
0.92,0.92,1
0.92,0.96,1
0.92,1,0
0.96,0.04,1
0.96,0.08,1
0.96,0.12,1
0.96,0.16,1
0.96,0.2,1
0.96,0.24,1
0.96,0.28,1
0.96,0.32,1
0.96,0.36,1
0.96,0.4,1
0.96,0.44,1
0.96,0.48,1
0.96,0.52,1
0.96,0.56,1
0.96,0.6,1
0.96,0.64,1
0.96,0.68,1
0.96,0.72,1
0.96,0.76,1
0.96,0.8,1
0.96,0.84,1
0.96,0.88,1
0.96,0.92,1
0.96,0.96,1
0.96,1,0
1,0.04,1
1,0.08,1
1,0.12,1
1,0.16,1
1,0.2,1
1,0.24,1
1,0.28,1
1,0.32,1
1,0.36,1
1,0.4,1
1,0.44,1
1,0.48,1
1,0.52,1
1,0.56,1
1,0.6,1
1,0.64,1
1,0.68,1
1,0.72,1
1,0.76,1
1,0.8,1
1,0.84,1
1,0.88,1
1,0.92,1
1,0.96,1
1,1,1

==> arxiv-knapsack_contourtmp0.dat <==
4.0e-2 4.0e-2 1.0e0 1.0e0
4.0e-2 8.0e-2 1.0e0 1.0e0
4.0e-2 1.2e-1 1.0e0 1.0e0
4.0e-2 1.6e-1 9.2e-1 9.2e-1
4.0e-2 2.0e-1 7.4e-1 7.4e-1
4.0e-2 2.4e-1 3.2e-1 3.2e-1
4.0e-2 2.8e-1 5.0e-2 5.0e-2
4.0e-2 3.2e-1 0.0e0 0.0e0
4.0e-2 3.6e-1 0.0e0 0.0e0
4.0e-2 4.0e-1 0.0e0 0.0e0
4.0e-2 4.4e-1 0.0e0 0.0e0
4.0e-2 4.8e-1 0.0e0 0.0e0
4.0e-2 5.2e-1 0.0e0 0.0e0
4.0e-2 5.6e-1 0.0e0 0.0e0
4.0e-2 6.0e-1 0.0e0 0.0e0
4.0e-2 6.4e-1 0.0e0 0.0e0
4.0e-2 6.8e-1 0.0e0 0.0e0
4.0e-2 7.2e-1 0.0e0 0.0e0
4.0e-2 7.6e-1 0.0e0 0.0e0
4.0e-2 8.0e-1 0.0e0 0.0e0
4.0e-2 8.4e-1 0.0e0 0.0e0
4.0e-2 8.8e-1 0.0e0 0.0e0
4.0e-2 9.2e-1 0.0e0 0.0e0
4.0e-2 9.6e-1 0.0e0 0.0e0
4.0e-2 1.0e0 0.0e0 0.0e0

8.0e-2 4.0e-2 1.0e0 1.0e0
8.0e-2 8.0e-2 1.0e0 1.0e0
8.0e-2 1.2e-1 1.0e0 1.0e0
8.0e-2 1.6e-1 1.0e0 1.0e0
8.0e-2 2.0e-1 1.0e0 1.0e0
8.0e-2 2.4e-1 9.7e-1 9.7e-1
8.0e-2 2.8e-1 8.3e-1 8.3e-1
8.0e-2 3.2e-1 4.7e-1 4.7e-1
8.0e-2 3.6e-1 1.1e-1 1.1e-1
8.0e-2 4.0e-1 0.0e0 0.0e0
8.0e-2 4.4e-1 0.0e0 0.0e0
8.0e-2 4.8e-1 0.0e0 0.0e0
8.0e-2 5.2e-1 0.0e0 0.0e0
8.0e-2 5.6e-1 0.0e0 0.0e0
8.0e-2 6.0e-1 0.0e0 0.0e0
8.0e-2 6.4e-1 0.0e0 0.0e0
8.0e-2 6.8e-1 0.0e0 0.0e0
8.0e-2 7.2e-1 0.0e0 0.0e0
8.0e-2 7.6e-1 0.0e0 0.0e0
8.0e-2 8.0e-1 0.0e0 0.0e0
8.0e-2 8.4e-1 0.0e0 0.0e0
8.0e-2 8.8e-1 0.0e0 0.0e0
8.0e-2 9.2e-1 0.0e0 0.0e0
8.0e-2 9.6e-1 0.0e0 0.0e0
8.0e-2 1.0e0 0.0e0 0.0e0

1.2e-1 4.0e-2 1.0e0 1.0e0
1.2e-1 8.0e-2 1.0e0 1.0e0
1.2e-1 1.2e-1 1.0e0 1.0e0
1.2e-1 1.6e-1 1.0e0 1.0e0
1.2e-1 2.0e-1 1.0e0 1.0e0
1.2e-1 2.4e-1 1.0e0 1.0e0
1.2e-1 2.8e-1 1.0e0 1.0e0
1.2e-1 3.2e-1 9.5e-1 9.5e-1
1.2e-1 3.6e-1 7.8e-1 7.8e-1
1.2e-1 4.0e-1 4.2e-1 4.2e-1
1.2e-1 4.4e-1 9.0e-2 9.0e-2
1.2e-1 4.8e-1 0.0e0 0.0e0
1.2e-1 5.2e-1 0.0e0 0.0e0
1.2e-1 5.6e-1 0.0e0 0.0e0
1.2e-1 6.0e-1 0.0e0 0.0e0
1.2e-1 6.4e-1 0.0e0 0.0e0
1.2e-1 6.8e-1 0.0e0 0.0e0
1.2e-1 7.2e-1 0.0e0 0.0e0
1.2e-1 7.6e-1 0.0e0 0.0e0
1.2e-1 8.0e-1 0.0e0 0.0e0
1.2e-1 8.4e-1 0.0e0 0.0e0
1.2e-1 8.8e-1 0.0e0 0.0e0
1.2e-1 9.2e-1 0.0e0 0.0e0
1.2e-1 9.6e-1 0.0e0 0.0e0
1.2e-1 1.0e0 0.0e0 0.0e0

1.6e-1 4.0e-2 1.0e0 1.0e0
1.6e-1 8.0e-2 1.0e0 1.0e0
1.6e-1 1.2e-1 1.0e0 1.0e0
1.6e-1 1.6e-1 1.0e0 1.0e0
1.6e-1 2.0e-1 1.0e0 1.0e0
1.6e-1 2.4e-1 1.0e0 1.0e0
1.6e-1 2.8e-1 1.0e0 1.0e0
1.6e-1 3.2e-1 1.0e0 1.0e0
1.6e-1 3.6e-1 9.9e-1 9.9e-1
1.6e-1 4.0e-1 8.9e-1 8.9e-1
1.6e-1 4.4e-1 6.3e-1 6.3e-1
1.6e-1 4.8e-1 2.6e-1 2.6e-1
1.6e-1 5.2e-1 2.0e-2 2.0e-2
1.6e-1 5.6e-1 0.0e0 0.0e0
1.6e-1 6.0e-1 0.0e0 0.0e0
1.6e-1 6.4e-1 0.0e0 0.0e0
1.6e-1 6.8e-1 0.0e0 0.0e0
1.6e-1 7.2e-1 0.0e0 0.0e0
1.6e-1 7.6e-1 0.0e0 0.0e0
1.6e-1 8.0e-1 0.0e0 0.0e0
1.6e-1 8.4e-1 0.0e0 0.0e0
1.6e-1 8.8e-1 0.0e0 0.0e0
1.6e-1 9.2e-1 0.0e0 0.0e0
1.6e-1 9.6e-1 0.0e0 0.0e0
1.6e-1 1.0e0 0.0e0 0.0e0

2.0e-1 4.0e-2 1.0e0 1.0e0
2.0e-1 8.0e-2 1.0e0 1.0e0
2.0e-1 1.2e-1 1.0e0 1.0e0
2.0e-1 1.6e-1 1.0e0 1.0e0
2.0e-1 2.0e-1 1.0e0 1.0e0
2.0e-1 2.4e-1 1.0e0 1.0e0
2.0e-1 2.8e-1 1.0e0 1.0e0
2.0e-1 3.2e-1 1.0e0 1.0e0
2.0e-1 3.6e-1 1.0e0 1.0e0
2.0e-1 4.0e-1 1.0e0 1.0e0
2.0e-1 4.4e-1 9.5e-1 9.5e-1
2.0e-1 4.8e-1 7.4e-1 7.4e-1
2.0e-1 5.2e-1 3.9e-1 3.9e-1
2.0e-1 5.6e-1 7.0e-2 7.0e-2
2.0e-1 6.0e-1 0.0e0 0.0e0
2.0e-1 6.4e-1 0.0e0 0.0e0
2.0e-1 6.8e-1 0.0e0 0.0e0
2.0e-1 7.2e-1 0.0e0 0.0e0
2.0e-1 7.6e-1 0.0e0 0.0e0
2.0e-1 8.0e-1 0.0e0 0.0e0
2.0e-1 8.4e-1 0.0e0 0.0e0
2.0e-1 8.8e-1 0.0e0 0.0e0
2.0e-1 9.2e-1 0.0e0 0.0e0
2.0e-1 9.6e-1 0.0e0 0.0e0
2.0e-1 1.0e0 0.0e0 0.0e0

2.4e-1 4.0e-2 1.0e0 1.0e0
2.4e-1 8.0e-2 1.0e0 1.0e0
2.4e-1 1.2e-1 1.0e0 1.0e0
2.4e-1 1.6e-1 1.0e0 1.0e0
2.4e-1 2.0e-1 1.0e0 1.0e0
2.4e-1 2.4e-1 1.0e0 1.0e0
2.4e-1 2.8e-1 1.0e0 1.0e0
2.4e-1 3.2e-1 1.0e0 1.0e0
2.4e-1 3.6e-1 1.0e0 1.0e0
2.4e-1 4.0e-1 1.0e0 1.0e0
2.4e-1 4.4e-1 1.0e0 1.0e0
2.4e-1 4.8e-1 9.8e-1 9.8e-1
2.4e-1 5.2e-1 7.8e-1 7.8e-1
2.4e-1 5.6e-1 4.4e-1 4.4e-1
2.4e-1 6.0e-1 1.4e-1 1.4e-1
2.4e-1 6.4e-1 1.0e-2 1.0e-2
2.4e-1 6.8e-1 0.0e0 0.0e0
2.4e-1 7.2e-1 0.0e0 0.0e0
2.4e-1 7.6e-1 0.0e0 0.0e0
2.4e-1 8.0e-1 0.0e0 0.0e0
2.4e-1 8.4e-1 0.0e0 0.0e0
2.4e-1 8.8e-1 0.0e0 0.0e0
2.4e-1 9.2e-1 0.0e0 0.0e0
2.4e-1 9.6e-1 0.0e0 0.0e0
2.4e-1 1.0e0 0.0e0 0.0e0

2.8e-1 4.0e-2 1.0e0 1.0e0
2.8e-1 8.0e-2 1.0e0 1.0e0
2.8e-1 1.2e-1 1.0e0 1.0e0
2.8e-1 1.6e-1 1.0e0 1.0e0
2.8e-1 2.0e-1 1.0e0 1.0e0
2.8e-1 2.4e-1 1.0e0 1.0e0
2.8e-1 2.8e-1 1.0e0 1.0e0
2.8e-1 3.2e-1 1.0e0 1.0e0
2.8e-1 3.6e-1 1.0e0 1.0e0
2.8e-1 4.0e-1 1.0e0 1.0e0
2.8e-1 4.4e-1 1.0e0 1.0e0
2.8e-1 4.8e-1 1.0e0 1.0e0
2.8e-1 5.2e-1 9.8e-1 9.8e-1
2.8e-1 5.6e-1 8.4e-1 8.4e-1
2.8e-1 6.0e-1 5.2e-1 5.2e-1
2.8e-1 6.4e-1 1.5e-1 1.5e-1
2.8e-1 6.8e-1 1.0e-2 1.0e-2
2.8e-1 7.2e-1 0.0e0 0.0e0
2.8e-1 7.6e-1 0.0e0 0.0e0
2.8e-1 8.0e-1 0.0e0 0.0e0
2.8e-1 8.4e-1 0.0e0 0.0e0
2.8e-1 8.8e-1 0.0e0 0.0e0
2.8e-1 9.2e-1 0.0e0 0.0e0
2.8e-1 9.6e-1 0.0e0 0.0e0
2.8e-1 1.0e0 0.0e0 0.0e0

3.2e-1 4.0e-2 1.0e0 1.0e0
3.2e-1 8.0e-2 1.0e0 1.0e0
3.2e-1 1.2e-1 1.0e0 1.0e0
3.2e-1 1.6e-1 1.0e0 1.0e0
3.2e-1 2.0e-1 1.0e0 1.0e0
3.2e-1 2.4e-1 1.0e0 1.0e0
3.2e-1 2.8e-1 1.0e0 1.0e0
3.2e-1 3.2e-1 1.0e0 1.0e0
3.2e-1 3.6e-1 1.0e0 1.0e0
3.2e-1 4.0e-1 1.0e0 1.0e0
3.2e-1 4.4e-1 1.0e0 1.0e0
3.2e-1 4.8e-1 1.0e0 1.0e0
3.2e-1 5.2e-1 1.0e0 1.0e0
3.2e-1 5.6e-1 9.8989899e-1 9.8989899e-1
3.2e-1 6.0e-1 8.48484848e-1 8.48484848e-1
3.2e-1 6.4e-1 5.45454545e-1 5.45454545e-1
3.2e-1 6.8e-1 1.61616162e-1 1.61616162e-1
3.2e-1 7.2e-1 2.020202e-2 2.020202e-2
3.2e-1 7.6e-1 0.0e0 0.0e0
3.2e-1 8.0e-1 0.0e0 0.0e0
3.2e-1 8.4e-1 0.0e0 0.0e0
3.2e-1 8.8e-1 0.0e0 0.0e0
3.2e-1 9.2e-1 0.0e0 0.0e0
3.2e-1 9.6e-1 0.0e0 0.0e0
3.2e-1 1.0e0 0.0e0 0.0e0

3.6e-1 4.0e-2 1.0e0 1.0e0
3.6e-1 8.0e-2 1.0e0 1.0e0
3.6e-1 1.2e-1 1.0e0 1.0e0
3.6e-1 1.6e-1 1.0e0 1.0e0
3.6e-1 2.0e-1 1.0e0 1.0e0
3.6e-1 2.4e-1 1.0e0 1.0e0
3.6e-1 2.8e-1 1.0e0 1.0e0
3.6e-1 3.2e-1 1.0e0 1.0e0
3.6e-1 3.6e-1 1.0e0 1.0e0
3.6e-1 4.0e-1 1.0e0 1.0e0
3.6e-1 4.4e-1 1.0e0 1.0e0
3.6e-1 4.8e-1 1.0e0 1.0e0
3.6e-1 5.2e-1 1.0e0 1.0e0
3.6e-1 5.6e-1 1.0e0 1.0e0
3.6e-1 6.0e-1 1.0e0 1.0e0
3.6e-1 6.4e-1 8.58585859e-1 8.58585859e-1
3.6e-1 6.8e-1 5.30612245e-1 5.30612245e-1
3.6e-1 7.2e-1 1.32653061e-1 1.32653061e-1
3.6e-1 7.6e-1 2.0408163e-2 2.0408163e-2
3.6e-1 8.0e-1 0.0e0 0.0e0
3.6e-1 8.4e-1 0.0e0 0.0e0
3.6e-1 8.8e-1 0.0e0 0.0e0
3.6e-1 9.2e-1 0.0e0 0.0e0
3.6e-1 9.6e-1 0.0e0 0.0e0
3.6e-1 1.0e0 0.0e0 0.0e0

4.0e-1 4.0e-2 1.0e0 1.0e0
4.0e-1 8.0e-2 1.0e0 1.0e0
4.0e-1 1.2e-1 1.0e0 1.0e0
4.0e-1 1.6e-1 1.0e0 1.0e0
4.0e-1 2.0e-1 1.0e0 1.0e0
4.0e-1 2.4e-1 1.0e0 1.0e0
4.0e-1 2.8e-1 1.0e0 1.0e0
4.0e-1 3.2e-1 1.0e0 1.0e0
4.0e-1 3.6e-1 1.0e0 1.0e0
4.0e-1 4.0e-1 1.0e0 1.0e0
4.0e-1 4.4e-1 1.0e0 1.0e0
4.0e-1 4.8e-1 1.0e0 1.0e0
4.0e-1 5.2e-1 1.0e0 1.0e0
4.0e-1 5.6e-1 1.0e0 1.0e0
4.0e-1 6.0e-1 1.0e0 1.0e0
4.0e-1 6.4e-1 1.0e0 1.0e0
4.0e-1 6.8e-1 8.65979381e-1 8.65979381e-1
4.0e-1 7.2e-1 4.94845361e-1 4.94845361e-1
4.0e-1 7.6e-1 1.14583333e-1 1.14583333e-1
4.0e-1 8.0e-1 2.0833333e-2 2.0833333e-2
4.0e-1 8.4e-1 0.0e0 0.0e0
4.0e-1 8.8e-1 0.0e0 0.0e0
4.0e-1 9.2e-1 0.0e0 0.0e0
4.0e-1 9.6e-1 0.0e0 0.0e0
4.0e-1 1.0e0 0.0e0 0.0e0

4.4e-1 4.0e-2 1.0e0 1.0e0
4.4e-1 8.0e-2 1.0e0 1.0e0
4.4e-1 1.2e-1 1.0e0 1.0e0
4.4e-1 1.6e-1 1.0e0 1.0e0
4.4e-1 2.0e-1 1.0e0 1.0e0
4.4e-1 2.4e-1 1.0e0 1.0e0
4.4e-1 2.8e-1 1.0e0 1.0e0
4.4e-1 3.2e-1 1.0e0 1.0e0
4.4e-1 3.6e-1 1.0e0 1.0e0
4.4e-1 4.0e-1 1.0e0 1.0e0
4.4e-1 4.4e-1 1.0e0 1.0e0
4.4e-1 4.8e-1 1.0e0 1.0e0
4.4e-1 5.2e-1 1.0e0 1.0e0
4.4e-1 5.6e-1 1.0e0 1.0e0
4.4e-1 6.0e-1 1.0e0 1.0e0
4.4e-1 6.4e-1 1.0e0 1.0e0
4.4e-1 6.8e-1 1.0e0 1.0e0
4.4e-1 7.2e-1 8.73684211e-1 8.73684211e-1
4.4e-1 7.6e-1 4.63157895e-1 4.63157895e-1
4.4e-1 8.0e-1 7.3684211e-2 7.3684211e-2
4.4e-1 8.4e-1 1.0526316e-2 1.0526316e-2
4.4e-1 8.8e-1 0.0e0 0.0e0
4.4e-1 9.2e-1 0.0e0 0.0e0
4.4e-1 9.6e-1 0.0e0 0.0e0
4.4e-1 1.0e0 0.0e0 0.0e0

4.8e-1 4.0e-2 1.0e0 1.0e0
4.8e-1 8.0e-2 1.0e0 1.0e0
4.8e-1 1.2e-1 1.0e0 1.0e0
4.8e-1 1.6e-1 1.0e0 1.0e0
4.8e-1 2.0e-1 1.0e0 1.0e0
4.8e-1 2.4e-1 1.0e0 1.0e0
4.8e-1 2.8e-1 1.0e0 1.0e0
4.8e-1 3.2e-1 1.0e0 1.0e0
4.8e-1 3.6e-1 1.0e0 1.0e0
4.8e-1 4.0e-1 1.0e0 1.0e0
4.8e-1 4.4e-1 1.0e0 1.0e0
4.8e-1 4.8e-1 1.0e0 1.0e0
4.8e-1 5.2e-1 1.0e0 1.0e0
4.8e-1 5.6e-1 1.0e0 1.0e0
4.8e-1 6.0e-1 1.0e0 1.0e0
4.8e-1 6.4e-1 1.0e0 1.0e0
4.8e-1 6.8e-1 1.0e0 1.0e0
4.8e-1 7.2e-1 1.0e0 1.0e0
4.8e-1 7.6e-1 8.0e-1 8.0e-1
4.8e-1 8.0e-1 3.57894737e-1 3.57894737e-1
4.8e-1 8.4e-1 4.2105263e-2 4.2105263e-2
4.8e-1 8.8e-1 0.0e0 0.0e0
4.8e-1 9.2e-1 0.0e0 0.0e0
4.8e-1 9.6e-1 0.0e0 0.0e0
4.8e-1 1.0e0 0.0e0 0.0e0

5.2e-1 4.0e-2 1.0e0 1.0e0
5.2e-1 8.0e-2 1.0e0 1.0e0
5.2e-1 1.2e-1 1.0e0 1.0e0
5.2e-1 1.6e-1 1.0e0 1.0e0
5.2e-1 2.0e-1 1.0e0 1.0e0
5.2e-1 2.4e-1 1.0e0 1.0e0
5.2e-1 2.8e-1 1.0e0 1.0e0
5.2e-1 3.2e-1 1.0e0 1.0e0
5.2e-1 3.6e-1 1.0e0 1.0e0
5.2e-1 4.0e-1 1.0e0 1.0e0
5.2e-1 4.4e-1 1.0e0 1.0e0
5.2e-1 4.8e-1 1.0e0 1.0e0
5.2e-1 5.2e-1 1.0e0 1.0e0
5.2e-1 5.6e-1 1.0e0 1.0e0
5.2e-1 6.0e-1 1.0e0 1.0e0
5.2e-1 6.4e-1 1.0e0 1.0e0
5.2e-1 6.8e-1 1.0e0 1.0e0
5.2e-1 7.2e-1 1.0e0 1.0e0
5.2e-1 7.6e-1 1.0e0 1.0e0
5.2e-1 8.0e-1 7.0212766e-1 7.0212766e-1
5.2e-1 8.4e-1 2.34042553e-1 2.34042553e-1
5.2e-1 8.8e-1 2.1276596e-2 2.1276596e-2
5.2e-1 9.2e-1 0.0e0 0.0e0
5.2e-1 9.6e-1 0.0e0 0.0e0
5.2e-1 1.0e0 0.0e0 0.0e0

5.6e-1 4.0e-2 1.0e0 1.0e0
5.6e-1 8.0e-2 1.0e0 1.0e0
5.6e-1 1.2e-1 1.0e0 1.0e0
5.6e-1 1.6e-1 1.0e0 1.0e0
5.6e-1 2.0e-1 1.0e0 1.0e0
5.6e-1 2.4e-1 1.0e0 1.0e0
5.6e-1 2.8e-1 1.0e0 1.0e0
5.6e-1 3.2e-1 1.0e0 1.0e0
5.6e-1 3.6e-1 1.0e0 1.0e0
5.6e-1 4.0e-1 1.0e0 1.0e0
5.6e-1 4.4e-1 1.0e0 1.0e0
5.6e-1 4.8e-1 1.0e0 1.0e0
5.6e-1 5.2e-1 1.0e0 1.0e0
5.6e-1 5.6e-1 1.0e0 1.0e0
5.6e-1 6.0e-1 1.0e0 1.0e0
5.6e-1 6.4e-1 1.0e0 1.0e0
5.6e-1 6.8e-1 1.0e0 1.0e0
5.6e-1 7.2e-1 1.0e0 1.0e0
5.6e-1 7.6e-1 1.0e0 1.0e0
5.6e-1 8.0e-1 9.68085106e-1 9.68085106e-1
5.6e-1 8.4e-1 5.85106383e-1 5.85106383e-1
5.6e-1 8.8e-1 1.06382979e-1 1.06382979e-1
5.6e-1 9.2e-1 0.0e0 0.0e0
5.6e-1 9.6e-1 0.0e0 0.0e0
5.6e-1 1.0e0 0.0e0 0.0e0

6.0e-1 4.0e-2 1.0e0 1.0e0
6.0e-1 8.0e-2 1.0e0 1.0e0
6.0e-1 1.2e-1 1.0e0 1.0e0
6.0e-1 1.6e-1 1.0e0 1.0e0
6.0e-1 2.0e-1 1.0e0 1.0e0
6.0e-1 2.4e-1 1.0e0 1.0e0
6.0e-1 2.8e-1 1.0e0 1.0e0
6.0e-1 3.2e-1 1.0e0 1.0e0
6.0e-1 3.6e-1 1.0e0 1.0e0
6.0e-1 4.0e-1 1.0e0 1.0e0
6.0e-1 4.4e-1 1.0e0 1.0e0
6.0e-1 4.8e-1 1.0e0 1.0e0
6.0e-1 5.2e-1 1.0e0 1.0e0
6.0e-1 5.6e-1 1.0e0 1.0e0
6.0e-1 6.0e-1 1.0e0 1.0e0
6.0e-1 6.4e-1 1.0e0 1.0e0
6.0e-1 6.8e-1 1.0e0 1.0e0
6.0e-1 7.2e-1 1.0e0 1.0e0
6.0e-1 7.6e-1 1.0e0 1.0e0
6.0e-1 8.0e-1 1.0e0 1.0e0
6.0e-1 8.4e-1 8.72340426e-1 8.72340426e-1
6.0e-1 8.8e-1 3.61702128e-1 3.61702128e-1
6.0e-1 9.2e-1 2.1276596e-2 2.1276596e-2
6.0e-1 9.6e-1 0.0e0 0.0e0
6.0e-1 1.0e0 0.0e0 0.0e0

6.4e-1 4.0e-2 1.0e0 1.0e0
6.4e-1 8.0e-2 1.0e0 1.0e0
6.4e-1 1.2e-1 1.0e0 1.0e0
6.4e-1 1.6e-1 1.0e0 1.0e0
6.4e-1 2.0e-1 1.0e0 1.0e0
6.4e-1 2.4e-1 1.0e0 1.0e0
6.4e-1 2.8e-1 1.0e0 1.0e0
6.4e-1 3.2e-1 1.0e0 1.0e0
6.4e-1 3.6e-1 1.0e0 1.0e0
6.4e-1 4.0e-1 1.0e0 1.0e0
6.4e-1 4.4e-1 1.0e0 1.0e0
6.4e-1 4.8e-1 1.0e0 1.0e0
6.4e-1 5.2e-1 1.0e0 1.0e0
6.4e-1 5.6e-1 1.0e0 1.0e0
6.4e-1 6.0e-1 1.0e0 1.0e0
6.4e-1 6.4e-1 1.0e0 1.0e0
6.4e-1 6.8e-1 1.0e0 1.0e0
6.4e-1 7.2e-1 1.0e0 1.0e0
6.4e-1 7.6e-1 1.0e0 1.0e0
6.4e-1 8.0e-1 1.0e0 1.0e0
6.4e-1 8.4e-1 1.0e0 1.0e0
6.4e-1 8.8e-1 7.23404255e-1 7.23404255e-1
6.4e-1 9.2e-1 1.27659574e-1 1.27659574e-1
6.4e-1 9.6e-1 0.0e0 0.0e0
6.4e-1 1.0e0 0.0e0 0.0e0

6.8e-1 4.0e-2 1.0e0 1.0e0
6.8e-1 8.0e-2 1.0e0 1.0e0
6.8e-1 1.2e-1 1.0e0 1.0e0
6.8e-1 1.6e-1 1.0e0 1.0e0
6.8e-1 2.0e-1 1.0e0 1.0e0
6.8e-1 2.4e-1 1.0e0 1.0e0
6.8e-1 2.8e-1 1.0e0 1.0e0
6.8e-1 3.2e-1 1.0e0 1.0e0
6.8e-1 3.6e-1 1.0e0 1.0e0
6.8e-1 4.0e-1 1.0e0 1.0e0
6.8e-1 4.4e-1 1.0e0 1.0e0
6.8e-1 4.8e-1 1.0e0 1.0e0
6.8e-1 5.2e-1 1.0e0 1.0e0
6.8e-1 5.6e-1 1.0e0 1.0e0
6.8e-1 6.0e-1 1.0e0 1.0e0
6.8e-1 6.4e-1 1.0e0 1.0e0
6.8e-1 6.8e-1 1.0e0 1.0e0
6.8e-1 7.2e-1 1.0e0 1.0e0
6.8e-1 7.6e-1 1.0e0 1.0e0
6.8e-1 8.0e-1 1.0e0 1.0e0
6.8e-1 8.4e-1 1.0e0 1.0e0
6.8e-1 8.8e-1 9.68085106e-1 9.68085106e-1
6.8e-1 9.2e-1 4.36170213e-1 4.36170213e-1
6.8e-1 9.6e-1 0.0e0 0.0e0
6.8e-1 1.0e0 0.0e0 0.0e0

7.2e-1 4.0e-2 1.0e0 1.0e0
7.2e-1 8.0e-2 1.0e0 1.0e0
7.2e-1 1.2e-1 1.0e0 1.0e0
7.2e-1 1.6e-1 1.0e0 1.0e0
7.2e-1 2.0e-1 1.0e0 1.0e0
7.2e-1 2.4e-1 1.0e0 1.0e0
7.2e-1 2.8e-1 1.0e0 1.0e0
7.2e-1 3.2e-1 1.0e0 1.0e0
7.2e-1 3.6e-1 1.0e0 1.0e0
7.2e-1 4.0e-1 1.0e0 1.0e0
7.2e-1 4.4e-1 1.0e0 1.0e0
7.2e-1 4.8e-1 1.0e0 1.0e0
7.2e-1 5.2e-1 1.0e0 1.0e0
7.2e-1 5.6e-1 1.0e0 1.0e0
7.2e-1 6.0e-1 1.0e0 1.0e0
7.2e-1 6.4e-1 1.0e0 1.0e0
7.2e-1 6.8e-1 1.0e0 1.0e0
7.2e-1 7.2e-1 1.0e0 1.0e0
7.2e-1 7.6e-1 1.0e0 1.0e0
7.2e-1 8.0e-1 1.0e0 1.0e0
7.2e-1 8.4e-1 1.0e0 1.0e0
7.2e-1 8.8e-1 1.0e0 1.0e0
7.2e-1 9.2e-1 7.55319149e-1 7.55319149e-1
7.2e-1 9.6e-1 5.3191489e-2 5.3191489e-2
7.2e-1 1.0e0 0.0e0 0.0e0

7.6e-1 4.0e-2 1.0e0 1.0e0
7.6e-1 8.0e-2 1.0e0 1.0e0
7.6e-1 1.2e-1 1.0e0 1.0e0
7.6e-1 1.6e-1 1.0e0 1.0e0
7.6e-1 2.0e-1 1.0e0 1.0e0
7.6e-1 2.4e-1 1.0e0 1.0e0
7.6e-1 2.8e-1 1.0e0 1.0e0
7.6e-1 3.2e-1 1.0e0 1.0e0
7.6e-1 3.6e-1 1.0e0 1.0e0
7.6e-1 4.0e-1 1.0e0 1.0e0
7.6e-1 4.4e-1 1.0e0 1.0e0
7.6e-1 4.8e-1 1.0e0 1.0e0
7.6e-1 5.2e-1 1.0e0 1.0e0
7.6e-1 5.6e-1 1.0e0 1.0e0
7.6e-1 6.0e-1 1.0e0 1.0e0
7.6e-1 6.4e-1 1.0e0 1.0e0
7.6e-1 6.8e-1 1.0e0 1.0e0
7.6e-1 7.2e-1 1.0e0 1.0e0
7.6e-1 7.6e-1 1.0e0 1.0e0
7.6e-1 8.0e-1 1.0e0 1.0e0
7.6e-1 8.4e-1 1.0e0 1.0e0
7.6e-1 8.8e-1 1.0e0 1.0e0
7.6e-1 9.2e-1 9.78723404e-1 9.78723404e-1
7.6e-1 9.6e-1 2.23404255e-1 2.23404255e-1
7.6e-1 1.0e0 0.0e0 0.0e0

8.0e-1 4.0e-2 1.0e0 1.0e0
8.0e-1 8.0e-2 1.0e0 1.0e0
8.0e-1 1.2e-1 1.0e0 1.0e0
8.0e-1 1.6e-1 1.0e0 1.0e0
8.0e-1 2.0e-1 1.0e0 1.0e0
8.0e-1 2.4e-1 1.0e0 1.0e0
8.0e-1 2.8e-1 1.0e0 1.0e0
8.0e-1 3.2e-1 1.0e0 1.0e0
8.0e-1 3.6e-1 1.0e0 1.0e0
8.0e-1 4.0e-1 1.0e0 1.0e0
8.0e-1 4.4e-1 1.0e0 1.0e0
8.0e-1 4.8e-1 1.0e0 1.0e0
8.0e-1 5.2e-1 1.0e0 1.0e0
8.0e-1 5.6e-1 1.0e0 1.0e0
8.0e-1 6.0e-1 1.0e0 1.0e0
8.0e-1 6.4e-1 1.0e0 1.0e0
8.0e-1 6.8e-1 1.0e0 1.0e0
8.0e-1 7.2e-1 1.0e0 1.0e0
8.0e-1 7.6e-1 1.0e0 1.0e0
8.0e-1 8.0e-1 1.0e0 1.0e0
8.0e-1 8.4e-1 1.0e0 1.0e0
8.0e-1 8.8e-1 1.0e0 1.0e0
8.0e-1 9.2e-1 1.0e0 1.0e0
8.0e-1 9.6e-1 6.06382979e-1 6.06382979e-1
8.0e-1 1.0e0 0.0e0 0.0e0

8.4e-1 4.0e-2 1.0e0 1.0e0
8.4e-1 8.0e-2 1.0e0 1.0e0
8.4e-1 1.2e-1 1.0e0 1.0e0
8.4e-1 1.6e-1 1.0e0 1.0e0
8.4e-1 2.0e-1 1.0e0 1.0e0
8.4e-1 2.4e-1 1.0e0 1.0e0
8.4e-1 2.8e-1 1.0e0 1.0e0
8.4e-1 3.2e-1 1.0e0 1.0e0
8.4e-1 3.6e-1 1.0e0 1.0e0
8.4e-1 4.0e-1 1.0e0 1.0e0
8.4e-1 4.4e-1 1.0e0 1.0e0
8.4e-1 4.8e-1 1.0e0 1.0e0
8.4e-1 5.2e-1 1.0e0 1.0e0
8.4e-1 5.6e-1 1.0e0 1.0e0
8.4e-1 6.0e-1 1.0e0 1.0e0
8.4e-1 6.4e-1 1.0e0 1.0e0
8.4e-1 6.8e-1 1.0e0 1.0e0
8.4e-1 7.2e-1 1.0e0 1.0e0
8.4e-1 7.6e-1 1.0e0 1.0e0
8.4e-1 8.0e-1 1.0e0 1.0e0
8.4e-1 8.4e-1 1.0e0 1.0e0
8.4e-1 8.8e-1 1.0e0 1.0e0
8.4e-1 9.2e-1 1.0e0 1.0e0
8.4e-1 9.6e-1 9.25531915e-1 9.25531915e-1
8.4e-1 1.0e0 0.0e0 0.0e0

8.8e-1 4.0e-2 1.0e0 1.0e0
8.8e-1 8.0e-2 1.0e0 1.0e0
8.8e-1 1.2e-1 1.0e0 1.0e0
8.8e-1 1.6e-1 1.0e0 1.0e0
8.8e-1 2.0e-1 1.0e0 1.0e0
8.8e-1 2.4e-1 1.0e0 1.0e0
8.8e-1 2.8e-1 1.0e0 1.0e0
8.8e-1 3.2e-1 1.0e0 1.0e0
8.8e-1 3.6e-1 1.0e0 1.0e0
8.8e-1 4.0e-1 1.0e0 1.0e0
8.8e-1 4.4e-1 1.0e0 1.0e0
8.8e-1 4.8e-1 1.0e0 1.0e0
8.8e-1 5.2e-1 1.0e0 1.0e0
8.8e-1 5.6e-1 1.0e0 1.0e0
8.8e-1 6.0e-1 1.0e0 1.0e0
8.8e-1 6.4e-1 1.0e0 1.0e0
8.8e-1 6.8e-1 1.0e0 1.0e0
8.8e-1 7.2e-1 1.0e0 1.0e0
8.8e-1 7.6e-1 1.0e0 1.0e0
8.8e-1 8.0e-1 1.0e0 1.0e0
8.8e-1 8.4e-1 1.0e0 1.0e0
8.8e-1 8.8e-1 1.0e0 1.0e0
8.8e-1 9.2e-1 1.0e0 1.0e0
8.8e-1 9.6e-1 1.0e0 1.0e0
8.8e-1 1.0e0 0.0e0 0.0e0

9.2e-1 4.0e-2 1.0e0 1.0e0
9.2e-1 8.0e-2 1.0e0 1.0e0
9.2e-1 1.2e-1 1.0e0 1.0e0
9.2e-1 1.6e-1 1.0e0 1.0e0
9.2e-1 2.0e-1 1.0e0 1.0e0
9.2e-1 2.4e-1 1.0e0 1.0e0
9.2e-1 2.8e-1 1.0e0 1.0e0
9.2e-1 3.2e-1 1.0e0 1.0e0
9.2e-1 3.6e-1 1.0e0 1.0e0
9.2e-1 4.0e-1 1.0e0 1.0e0
9.2e-1 4.4e-1 1.0e0 1.0e0
9.2e-1 4.8e-1 1.0e0 1.0e0
9.2e-1 5.2e-1 1.0e0 1.0e0
9.2e-1 5.6e-1 1.0e0 1.0e0
9.2e-1 6.0e-1 1.0e0 1.0e0
9.2e-1 6.4e-1 1.0e0 1.0e0
9.2e-1 6.8e-1 1.0e0 1.0e0
9.2e-1 7.2e-1 1.0e0 1.0e0
9.2e-1 7.6e-1 1.0e0 1.0e0
9.2e-1 8.0e-1 1.0e0 1.0e0
9.2e-1 8.4e-1 1.0e0 1.0e0
9.2e-1 8.8e-1 1.0e0 1.0e0
9.2e-1 9.2e-1 1.0e0 1.0e0
9.2e-1 9.6e-1 1.0e0 1.0e0
9.2e-1 1.0e0 0.0e0 0.0e0

9.6e-1 4.0e-2 1.0e0 1.0e0
9.6e-1 8.0e-2 1.0e0 1.0e0
9.6e-1 1.2e-1 1.0e0 1.0e0
9.6e-1 1.6e-1 1.0e0 1.0e0
9.6e-1 2.0e-1 1.0e0 1.0e0
9.6e-1 2.4e-1 1.0e0 1.0e0
9.6e-1 2.8e-1 1.0e0 1.0e0
9.6e-1 3.2e-1 1.0e0 1.0e0
9.6e-1 3.6e-1 1.0e0 1.0e0
9.6e-1 4.0e-1 1.0e0 1.0e0
9.6e-1 4.4e-1 1.0e0 1.0e0
9.6e-1 4.8e-1 1.0e0 1.0e0
9.6e-1 5.2e-1 1.0e0 1.0e0
9.6e-1 5.6e-1 1.0e0 1.0e0
9.6e-1 6.0e-1 1.0e0 1.0e0
9.6e-1 6.4e-1 1.0e0 1.0e0
9.6e-1 6.8e-1 1.0e0 1.0e0
9.6e-1 7.2e-1 1.0e0 1.0e0
9.6e-1 7.6e-1 1.0e0 1.0e0
9.6e-1 8.0e-1 1.0e0 1.0e0
9.6e-1 8.4e-1 1.0e0 1.0e0
9.6e-1 8.8e-1 1.0e0 1.0e0
9.6e-1 9.2e-1 1.0e0 1.0e0
9.6e-1 9.6e-1 1.0e0 1.0e0
9.6e-1 1.0e0 0.0e0 0.0e0

1.0e0 4.0e-2 1.0e0 1.0e0
1.0e0 8.0e-2 1.0e0 1.0e0
1.0e0 1.2e-1 1.0e0 1.0e0
1.0e0 1.6e-1 1.0e0 1.0e0
1.0e0 2.0e-1 1.0e0 1.0e0
1.0e0 2.4e-1 1.0e0 1.0e0
1.0e0 2.8e-1 1.0e0 1.0e0
1.0e0 3.2e-1 1.0e0 1.0e0
1.0e0 3.6e-1 1.0e0 1.0e0
1.0e0 4.0e-1 1.0e0 1.0e0
1.0e0 4.4e-1 1.0e0 1.0e0
1.0e0 4.8e-1 1.0e0 1.0e0
1.0e0 5.2e-1 1.0e0 1.0e0
1.0e0 5.6e-1 1.0e0 1.0e0
1.0e0 6.0e-1 1.0e0 1.0e0
1.0e0 6.4e-1 1.0e0 1.0e0
1.0e0 6.8e-1 1.0e0 1.0e0
1.0e0 7.2e-1 1.0e0 1.0e0
1.0e0 7.6e-1 1.0e0 1.0e0
1.0e0 8.0e-1 1.0e0 1.0e0
1.0e0 8.4e-1 1.0e0 1.0e0
1.0e0 8.8e-1 1.0e0 1.0e0
1.0e0 9.2e-1 1.0e0 1.0e0
1.0e0 9.6e-1 1.0e0 1.0e0
1.0e0 1.0e0 1.0e0 1.0e0


==> arxiv-knapsack_contourtmp1.dat <==
0.0e0 0.0e0 1.34e-2 1.34e-2
5.0e-2 0.0e0 1.0e0 1.0e0
1.0e-1 0.0e0 1.0e0 1.0e0
1.5000000000000002e-1 0.0e0 1.0e0 1.0e0
2.0e-1 0.0e0 1.0e0 1.0e0
2.5e-1 0.0e0 1.0e0 1.0e0
3.0000000000000004e-1 0.0e0 1.0e0 1.0e0
3.5000000000000003e-1 0.0e0 9.999999999999999e-1 9.999999999999999e-1
4.0e-1 0.0e0 9.999999999999999e-1 9.999999999999999e-1
4.5e-1 0.0e0 1.0e0 1.0e0
5.0e-1 0.0e0 1.0e0 1.0e0
5.5e-1 0.0e0 1.0e0 1.0e0
6.000000000000001e-1 0.0e0 1.0e0 1.0e0
6.5e-1 0.0e0 1.0e0 1.0e0
7.000000000000001e-1 0.0e0 1.0e0 1.0e0
7.5e-1 0.0e0 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 0.0e0 1.0e0 1.0e0
8.500000000000001e-1 0.0e0 1.0e0 1.0e0
9.0e-1 0.0e0 1.0e0 1.0e0
9.500000000000001e-1 0.0e0 1.0e0 1.0e0
1.0e0 0.0e0 1.0e0 1.0e0

0.0e0 5.0e-2 2.68e-6 2.68e-6
5.0e-2 5.0e-2 9.9999244e-1 9.9999244e-1
1.0e-1 5.0e-2 1.0e0 1.0e0
1.5000000000000002e-1 5.0e-2 1.0e0 1.0e0
2.0e-1 5.0e-2 1.0e0 1.0e0
2.5e-1 5.0e-2 1.0e0 1.0e0
3.0000000000000004e-1 5.0e-2 1.0e0 1.0e0
3.5000000000000003e-1 5.0e-2 9.999999999999999e-1 9.999999999999999e-1
4.0e-1 5.0e-2 9.999999999999999e-1 9.999999999999999e-1
4.5e-1 5.0e-2 1.0e0 1.0e0
5.0e-1 5.0e-2 1.0e0 1.0e0
5.5e-1 5.0e-2 1.0e0 1.0e0
6.000000000000001e-1 5.0e-2 1.0e0 1.0e0
6.5e-1 5.0e-2 1.0e0 1.0e0
7.000000000000001e-1 5.0e-2 1.0e0 1.0e0
7.5e-1 5.0e-2 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 5.0e-2 1.0e0 1.0e0
8.500000000000001e-1 5.0e-2 1.0e0 1.0e0
9.0e-1 5.0e-2 1.0e0 1.0e0
9.500000000000001e-1 5.0e-2 1.0e0 1.0e0
1.0e0 5.0e-2 1.0e0 1.0e0

0.0e0 1.0e-1 0.0e0 0.0e0
5.0e-2 1.0e-1 9.9587484e-1 9.9587484e-1
1.0e-1 1.0e-1 9.999984e-1 9.999984e-1
1.5000000000000002e-1 1.0e-1 1.0e0 1.0e0
2.0e-1 1.0e-1 1.0e0 1.0e0
2.5e-1 1.0e-1 1.0e0 1.0e0
3.0000000000000004e-1 1.0e-1 1.0e0 1.0e0
3.5000000000000003e-1 1.0e-1 9.999999999999999e-1 9.999999999999999e-1
4.0e-1 1.0e-1 9.999999999999999e-1 9.999999999999999e-1
4.5e-1 1.0e-1 1.0e0 1.0e0
5.0e-1 1.0e-1 1.0e0 1.0e0
5.5e-1 1.0e-1 1.0e0 1.0e0
6.000000000000001e-1 1.0e-1 1.0e0 1.0e0
6.5e-1 1.0e-1 1.0e0 1.0e0
7.000000000000001e-1 1.0e-1 1.0e0 1.0e0
7.5e-1 1.0e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 1.0e-1 1.0e0 1.0e0
8.500000000000001e-1 1.0e-1 1.0e0 1.0e0
9.0e-1 1.0e-1 1.0e0 1.0e0
9.500000000000001e-1 1.0e-1 1.0e0 1.0e0
1.0e0 1.0e-1 1.0e0 1.0e0

0.0e0 1.5000000000000002e-1 0.0e0 0.0e0
5.0e-2 1.5000000000000002e-1 9.110211599999999e-1 9.110211599999999e-1
1.0e-1 1.5000000000000002e-1 9.993994800000001e-1 9.993994800000001e-1
1.5000000000000002e-1 1.5000000000000002e-1 9.999853599999999e-1 9.999853599999999e-1
2.0e-1 1.5000000000000002e-1 9.9999996e-1 9.9999996e-1
2.5e-1 1.5000000000000002e-1 1.0e0 1.0e0
3.0000000000000004e-1 1.5000000000000002e-1 1.0e0 1.0e0
3.5000000000000003e-1 1.5000000000000002e-1 9.999999999999999e-1 9.999999999999999e-1
4.0e-1 1.5000000000000002e-1 9.999999999999999e-1 9.999999999999999e-1
4.5e-1 1.5000000000000002e-1 1.0e0 1.0e0
5.0e-1 1.5000000000000002e-1 1.0e0 1.0e0
5.5e-1 1.5000000000000002e-1 1.0e0 1.0e0
6.000000000000001e-1 1.5000000000000002e-1 1.0e0 1.0e0
6.5e-1 1.5000000000000002e-1 1.0e0 1.0e0
7.000000000000001e-1 1.5000000000000002e-1 1.0e0 1.0e0
7.5e-1 1.5000000000000002e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 1.5000000000000002e-1 1.0e0 1.0e0
8.500000000000001e-1 1.5000000000000002e-1 1.0e0 1.0e0
9.0e-1 1.5000000000000002e-1 1.0e0 1.0e0
9.500000000000001e-1 1.5000000000000002e-1 1.0e0 1.0e0
1.0e0 1.5000000000000002e-1 1.0e0 1.0e0

0.0e0 2.0e-1 0.0e0 0.0e0
5.0e-2 2.0e-1 5.6990856e-1 5.6990856e-1
1.0e-1 2.0e-1 9.8354224e-1 9.8354224e-1
1.5000000000000002e-1 2.0e-1 9.9973904e-1 9.9973904e-1
2.0e-1 2.0e-1 9.999972000000001e-1 9.999972000000001e-1
2.5e-1 2.0e-1 1.0e0 1.0e0
3.0000000000000004e-1 2.0e-1 1.0e0 1.0e0
3.5000000000000003e-1 2.0e-1 9.999999999999999e-1 9.999999999999999e-1
4.0e-1 2.0e-1 9.999999999999999e-1 9.999999999999999e-1
4.5e-1 2.0e-1 1.0e0 1.0e0
5.0e-1 2.0e-1 1.0e0 1.0e0
5.5e-1 2.0e-1 1.0e0 1.0e0
6.000000000000001e-1 2.0e-1 1.0e0 1.0e0
6.5e-1 2.0e-1 1.0e0 1.0e0
7.000000000000001e-1 2.0e-1 1.0e0 1.0e0
7.5e-1 2.0e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 2.0e-1 1.0e0 1.0e0
8.500000000000001e-1 2.0e-1 1.0e0 1.0e0
9.0e-1 2.0e-1 1.0e0 1.0e0
9.500000000000001e-1 2.0e-1 1.0e0 1.0e0
1.0e0 2.0e-1 1.0e0 1.0e0

0.0e0 2.5e-1 0.0e0 0.0e0
5.0e-2 2.5e-1 1.8582028e-1 1.8582028e-1
1.0e-1 2.5e-1 8.548418e-1 8.548418e-1
1.5000000000000002e-1 2.5e-1 9.930522800000001e-1 9.930522800000001e-1
2.0e-1 2.5e-1 9.998360800000001e-1 9.998360800000001e-1
2.5e-1 2.5e-1 9.9999908e-1 9.9999908e-1
3.0000000000000004e-1 2.5e-1 1.0e0 1.0e0
3.5000000000000003e-1 2.5e-1 9.999999999999999e-1 9.999999999999999e-1
4.0e-1 2.5e-1 9.999999999999999e-1 9.999999999999999e-1
4.5e-1 2.5e-1 1.0e0 1.0e0
5.0e-1 2.5e-1 1.0e0 1.0e0
5.5e-1 2.5e-1 1.0e0 1.0e0
6.000000000000001e-1 2.5e-1 1.0e0 1.0e0
6.5e-1 2.5e-1 1.0e0 1.0e0
7.000000000000001e-1 2.5e-1 1.0e0 1.0e0
7.5e-1 2.5e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 2.5e-1 1.0e0 1.0e0
8.500000000000001e-1 2.5e-1 1.0e0 1.0e0
9.0e-1 2.5e-1 1.0e0 1.0e0
9.500000000000001e-1 2.5e-1 1.0e0 1.0e0
1.0e0 2.5e-1 1.0e0 1.0e0

0.0e0 3.0000000000000004e-1 0.0e0 0.0e0
5.0e-2 3.0000000000000004e-1 2.7836919999999994e-2 2.7836919999999994e-2
1.0e-1 3.0000000000000004e-1 5.1209704e-1 5.1209704e-1
1.5000000000000002e-1 3.0000000000000004e-1 9.2790148e-1 9.2790148e-1
2.0e-1 3.0000000000000004e-1 9.951602800000001e-1 9.951602800000001e-1
2.5e-1 3.0000000000000004e-1 9.998575600000001e-1 9.998575600000001e-1
3.0000000000000004e-1 3.0000000000000004e-1 9.9999964e-1 9.9999964e-1
3.5000000000000003e-1 3.0000000000000004e-1 9.999999999999999e-1 9.999999999999999e-1
4.0e-1 3.0000000000000004e-1 9.999999999999999e-1 9.999999999999999e-1
4.5e-1 3.0000000000000004e-1 1.0e0 1.0e0
5.0e-1 3.0000000000000004e-1 1.0e0 1.0e0
5.5e-1 3.0000000000000004e-1 1.0e0 1.0e0
6.000000000000001e-1 3.0000000000000004e-1 1.0e0 1.0e0
6.5e-1 3.0000000000000004e-1 1.0e0 1.0e0
7.000000000000001e-1 3.0000000000000004e-1 1.0e0 1.0e0
7.5e-1 3.0000000000000004e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 3.0000000000000004e-1 1.0e0 1.0e0
8.500000000000001e-1 3.0000000000000004e-1 1.0e0 1.0e0
9.0e-1 3.0000000000000004e-1 1.0e0 1.0e0
9.500000000000001e-1 3.0000000000000004e-1 1.0e0 1.0e0
1.0e0 3.0000000000000004e-1 1.0e0 1.0e0

0.0e0 3.5000000000000003e-1 0.0e0 0.0e0
5.0e-2 3.5000000000000003e-1 2.0486400000000004e-3 2.0486400000000004e-3
1.0e-1 3.5000000000000003e-1 1.6479116000000002e-1 1.6479116000000002e-1
1.5000000000000002e-1 3.5000000000000003e-1 6.732313200000001e-1 6.732313200000001e-1
2.0e-1 3.5000000000000003e-1 9.493023199999999e-1 9.493023199999999e-1
2.5e-1 3.5000000000000003e-1 9.958317200000001e-1 9.958317200000001e-1
3.0000000000000004e-1 3.5000000000000003e-1 9.998567999999999e-1 9.998567999999999e-1
3.5000000000000003e-1 3.5000000000000003e-1 9.999991199999999e-1 9.999991199999999e-1
4.0e-1 3.5000000000000003e-1 9.999999999999999e-1 9.999999999999999e-1
4.5e-1 3.5000000000000003e-1 1.0e0 1.0e0
5.0e-1 3.5000000000000003e-1 1.0e0 1.0e0
5.5e-1 3.5000000000000003e-1 1.0e0 1.0e0
6.000000000000001e-1 3.5000000000000003e-1 1.0e0 1.0e0
6.5e-1 3.5000000000000003e-1 1.0e0 1.0e0
7.000000000000001e-1 3.5000000000000003e-1 1.0e0 1.0e0
7.5e-1 3.5000000000000003e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 3.5000000000000003e-1 1.0e0 1.0e0
8.500000000000001e-1 3.5000000000000003e-1 1.0e0 1.0e0
9.0e-1 3.5000000000000003e-1 1.0e0 1.0e0
9.500000000000001e-1 3.5000000000000003e-1 1.0e0 1.0e0
1.0e0 3.5000000000000003e-1 1.0e0 1.0e0

0.0e0 4.0e-1 0.0e0 0.0e0
5.0e-2 4.0e-1 6.667999999999999e-5 6.667999999999999e-5
1.0e-1 4.0e-1 2.634796e-2 2.634796e-2
1.5000000000000002e-1 4.0e-1 2.9432260000000005e-1 2.9432260000000005e-1
2.0e-1 4.0e-1 7.402732e-1 7.402732e-1
2.5e-1 4.0e-1 9.544225200000002e-1 9.544225200000002e-1
3.0000000000000004e-1 4.0e-1 9.959555999999999e-1 9.959555999999999e-1
3.5000000000000003e-1 4.0e-1 9.998266399999999e-1 9.998266399999999e-1
4.0e-1 4.0e-1 9.999990399999998e-1 9.999990399999998e-1
4.5e-1 4.0e-1 1.0e0 1.0e0
5.0e-1 4.0e-1 1.0e0 1.0e0
5.5e-1 4.0e-1 1.0e0 1.0e0
6.000000000000001e-1 4.0e-1 1.0e0 1.0e0
6.5e-1 4.0e-1 1.0e0 1.0e0
7.000000000000001e-1 4.0e-1 1.0e0 1.0e0
7.5e-1 4.0e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 4.0e-1 1.0e0 1.0e0
8.500000000000001e-1 4.0e-1 1.0e0 1.0e0
9.0e-1 4.0e-1 1.0e0 1.0e0
9.500000000000001e-1 4.0e-1 1.0e0 1.0e0
1.0e0 4.0e-1 1.0e0 1.0e0

0.0e0 4.5e-1 0.0e0 0.0e0
5.0e-2 4.5e-1 8.0e-7 8.0e-7
1.0e-1 4.5e-1 1.93364e-3 1.93364e-3
1.5000000000000002e-1 4.5e-1 6.585048e-2 6.585048e-2
2.0e-1 4.5e-1 3.705817600000001e-1 3.705817600000001e-1
2.5e-1 4.5e-1 7.6230732e-1 7.6230732e-1
3.0000000000000004e-1 4.5e-1 9.524745999999998e-1 9.524745999999998e-1
3.5000000000000003e-1 4.5e-1 9.948009999999999e-1 9.948009999999999e-1
4.0e-1 4.5e-1 9.997476799999999e-1 9.997476799999999e-1
4.5e-1 4.5e-1 9.9999704e-1 9.9999704e-1
5.0e-1 4.5e-1 1.0e0 1.0e0
5.5e-1 4.5e-1 1.0e0 1.0e0
6.000000000000001e-1 4.5e-1 1.0e0 1.0e0
6.5e-1 4.5e-1 1.0e0 1.0e0
7.000000000000001e-1 4.5e-1 1.0e0 1.0e0
7.5e-1 4.5e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 4.5e-1 1.0e0 1.0e0
8.500000000000001e-1 4.5e-1 1.0e0 1.0e0
9.0e-1 4.5e-1 1.0e0 1.0e0
9.500000000000001e-1 4.5e-1 1.0e0 1.0e0
1.0e0 4.5e-1 1.0e0 1.0e0

0.0e0 5.0e-1 0.0e0 0.0e0
5.0e-2 5.0e-1 0.0e0 0.0e0
1.0e-1 5.0e-1 5.4159999999999996e-5 5.4159999999999996e-5
1.5000000000000002e-1 5.0e-1 6.695919999999999e-3 6.695919999999999e-3
2.0e-1 5.0e-1 9.449388e-2 9.449388e-2
2.5e-1 5.0e-1 3.9215648000000003e-1 3.9215648000000003e-1
3.0000000000000004e-1 5.0e-1 7.546660800000001e-1 7.546660800000001e-1
3.5000000000000003e-1 5.0e-1 9.447390400000001e-1 9.447390400000001e-1
4.0e-1 5.0e-1 9.9333272e-1 9.9333272e-1
4.5e-1 5.0e-1 9.9963848e-1 9.9963848e-1
5.0e-1 5.0e-1 9.9999496e-1 9.9999496e-1
5.5e-1 5.0e-1 1.0e0 1.0e0
6.000000000000001e-1 5.0e-1 1.0e0 1.0e0
6.5e-1 5.0e-1 1.0e0 1.0e0
7.000000000000001e-1 5.0e-1 1.0e0 1.0e0
7.5e-1 5.0e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 5.0e-1 1.0e0 1.0e0
8.500000000000001e-1 5.0e-1 1.0e0 1.0e0
9.0e-1 5.0e-1 1.0e0 1.0e0
9.500000000000001e-1 5.0e-1 1.0e0 1.0e0
1.0e0 5.0e-1 1.0e0 1.0e0

0.0e0 5.5e-1 0.0e0 0.0e0
5.0e-2 5.5e-1 0.0e0 0.0e0
1.0e-1 5.5e-1 0.0e0 0.0e0
1.5000000000000002e-1 5.5e-1 2.3008e-4 2.3008e-4
2.0e-1 5.5e-1 1.088336e-2 1.088336e-2
2.5e-1 5.5e-1 1.023564e-1 1.023564e-1
3.0000000000000004e-1 5.5e-1 3.7470912000000006e-1 3.7470912000000006e-1
3.5000000000000003e-1 5.5e-1 7.195800000000001e-1 7.195800000000001e-1
4.0e-1 5.5e-1 9.2756332e-1 9.2756332e-1
4.5e-1 5.5e-1 9.9004532e-1 9.9004532e-1
5.0e-1 5.5e-1 9.992387599999999e-1 9.992387599999999e-1
5.5e-1 5.5e-1 9.999882400000001e-1 9.999882400000001e-1
6.000000000000001e-1 5.5e-1 1.0e0 1.0e0
6.5e-1 5.5e-1 1.0e0 1.0e0
7.000000000000001e-1 5.5e-1 1.0e0 1.0e0
7.5e-1 5.5e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 5.5e-1 1.0e0 1.0e0
8.500000000000001e-1 5.5e-1 1.0e0 1.0e0
9.0e-1 5.5e-1 1.0e0 1.0e0
9.500000000000001e-1 5.5e-1 1.0e0 1.0e0
1.0e0 5.5e-1 1.0e0 1.0e0

0.0e0 6.000000000000001e-1 0.0e0 0.0e0
5.0e-2 6.000000000000001e-1 0.0e0 0.0e0
1.0e-1 6.000000000000001e-1 0.0e0 0.0e0
1.5000000000000002e-1 6.000000000000001e-1 2.56e-6 2.56e-6
2.0e-1 6.000000000000001e-1 4.8595999999999996e-4 4.8595999999999996e-4
2.5e-1 6.000000000000001e-1 1.1508240000000001e-2 1.1508240000000001e-2
3.0000000000000004e-1 6.000000000000001e-1 8.942956e-2 8.942956e-2
3.5000000000000003e-1 6.000000000000001e-1 3.2326007999999995e-1 3.2326007999999995e-1
4.0e-1 6.000000000000001e-1 6.5942688e-1 6.5942688e-1
4.5e-1 6.000000000000001e-1 8.9906008e-1 8.9906008e-1
5.0e-1 6.000000000000001e-1 9.836871599999999e-1 9.836871599999999e-1
5.5e-1 6.000000000000001e-1 9.9903016e-1 9.9903016e-1
6.000000000000001e-1 6.000000000000001e-1 9.999979200000001e-1 9.999979200000001e-1
6.5e-1 6.000000000000001e-1 1.0e0 1.0e0
7.000000000000001e-1 6.000000000000001e-1 1.0e0 1.0e0
7.5e-1 6.000000000000001e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 6.000000000000001e-1 1.0e0 1.0e0
8.500000000000001e-1 6.000000000000001e-1 1.0e0 1.0e0
9.0e-1 6.000000000000001e-1 1.0e0 1.0e0
9.500000000000001e-1 6.000000000000001e-1 1.0e0 1.0e0
1.0e0 6.000000000000001e-1 1.0e0 1.0e0

0.0e0 6.5e-1 0.0e0 0.0e0
5.0e-2 6.5e-1 0.0e0 0.0e0
1.0e-1 6.5e-1 0.0e0 0.0e0
1.5000000000000002e-1 6.5e-1 0.0e0 0.0e0
2.0e-1 6.5e-1 3.2e-6 3.2e-6
2.5e-1 6.5e-1 3.9536e-4 3.9536e-4
3.0000000000000004e-1 6.5e-1 8.54148e-3 8.54148e-3
3.5000000000000003e-1 6.5e-1 6.599867999999999e-2 6.599867999999999e-2
4.0e-1 6.5e-1 2.5550544000000003e-1 2.5550544000000003e-1
4.5e-1 6.5e-1 5.764623200000001e-1 5.764623200000001e-1
5.0e-1 6.5e-1 8.51275e-1 8.51275e-1
5.5e-1 6.5e-1 9.701830799999999e-1 9.701830799999999e-1
6.000000000000001e-1 6.5e-1 9.9747684e-1 9.9747684e-1
6.5e-1 6.5e-1 9.9994828e-1 9.9994828e-1
7.000000000000001e-1 6.5e-1 1.0e0 1.0e0
7.5e-1 6.5e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 6.5e-1 1.0e0 1.0e0
8.500000000000001e-1 6.5e-1 1.0e0 1.0e0
9.0e-1 6.5e-1 1.0e0 1.0e0
9.500000000000001e-1 6.5e-1 1.0e0 1.0e0
1.0e0 6.5e-1 1.0e0 1.0e0

0.0e0 7.000000000000001e-1 0.0e0 0.0e0
5.0e-2 7.000000000000001e-1 0.0e0 0.0e0
1.0e-1 7.000000000000001e-1 0.0e0 0.0e0
1.5000000000000002e-1 7.000000000000001e-1 0.0e0 0.0e0
2.0e-1 7.000000000000001e-1 0.0e0 0.0e0
2.5e-1 7.000000000000001e-1 1.5599999999999999e-6 1.5599999999999999e-6
3.0000000000000004e-1 7.000000000000001e-1 2.2996000000000003e-4 2.2996000000000003e-4
3.5000000000000003e-1 7.000000000000001e-1 4.95944e-3 4.95944e-3
4.0e-1 7.000000000000001e-1 4.07122e-2 4.07122e-2
4.5e-1 7.000000000000001e-1 1.764812e-1 1.764812e-1
5.0e-1 7.000000000000001e-1 4.5649703999999997e-1 4.5649703999999997e-1
5.5e-1 7.000000000000001e-1 7.625414e-1 7.625414e-1
6.000000000000001e-1 7.000000000000001e-1 9.4347208e-1 9.4347208e-1
6.5e-1 7.000000000000001e-1 9.946782e-1 9.946782e-1
7.000000000000001e-1 7.000000000000001e-1 9.9989904e-1 9.9989904e-1
7.5e-1 7.000000000000001e-1 9.999999999999999e-1 9.999999999999999e-1
8.0e-1 7.000000000000001e-1 1.0e0 1.0e0
8.500000000000001e-1 7.000000000000001e-1 1.0e0 1.0e0
9.0e-1 7.000000000000001e-1 1.0e0 1.0e0
9.500000000000001e-1 7.000000000000001e-1 1.0e0 1.0e0
1.0e0 7.000000000000001e-1 1.0e0 1.0e0

0.0e0 7.5e-1 0.0e0 0.0e0
5.0e-2 7.5e-1 0.0e0 0.0e0
1.0e-1 7.5e-1 0.0e0 0.0e0
1.5000000000000002e-1 7.5e-1 0.0e0 0.0e0
2.0e-1 7.5e-1 0.0e0 0.0e0
2.5e-1 7.5e-1 0.0e0 0.0e0
3.0000000000000004e-1 7.5e-1 5.2e-7 5.2e-7
3.5000000000000003e-1 7.5e-1 9.02e-5 9.02e-5
4.0e-1 7.5e-1 2.2890799999999998e-3 2.2890799999999998e-3
4.5e-1 7.5e-1 2.09878e-2 2.09878e-2
5.0e-1 7.5e-1 1.0098352e-1 1.0098352e-1
5.5e-1 7.5e-1 3.0782775999999995e-1 3.0782775999999995e-1
6.000000000000001e-1 7.5e-1 6.2599148e-1 6.2599148e-1
6.5e-1 7.5e-1 8.854202800000001e-1 8.854202800000001e-1
7.000000000000001e-1 7.5e-1 9.840240800000001e-1 9.840240800000001e-1
7.5e-1 7.5e-1 9.987718e-1 9.987718e-1
8.0e-1 7.5e-1 9.999712e-1 9.999712e-1
8.500000000000001e-1 7.5e-1 1.0e0 1.0e0
9.0e-1 7.5e-1 1.0e0 1.0e0
9.500000000000001e-1 7.5e-1 1.0e0 1.0e0
1.0e0 7.5e-1 1.0e0 1.0e0

0.0e0 8.0e-1 0.0e0 0.0e0
5.0e-2 8.0e-1 0.0e0 0.0e0
1.0e-1 8.0e-1 0.0e0 0.0e0
1.5000000000000002e-1 8.0e-1 0.0e0 0.0e0
2.0e-1 8.0e-1 0.0e0 0.0e0
2.5e-1 8.0e-1 0.0e0 0.0e0
3.0000000000000004e-1 8.0e-1 0.0e0 0.0e0
3.5000000000000003e-1 8.0e-1 2.0000000000000002e-7 2.0000000000000002e-7
4.0e-1 8.0e-1 2.252e-5 2.252e-5
4.5e-1 8.0e-1 6.552400000000001e-4 6.552400000000001e-4
5.0e-1 8.0e-1 6.959279999999999e-3 6.959279999999999e-3
5.5e-1 8.0e-1 4.0852959999999994e-2 4.0852959999999994e-2
6.000000000000001e-1 8.0e-1 1.6525552e-1 1.6525552e-1
6.5e-1 8.0e-1 4.4220984e-1 4.4220984e-1
7.000000000000001e-1 8.0e-1 7.708126399999999e-1 7.708126399999999e-1
7.5e-1 8.0e-1 9.570787199999998e-1 9.570787199999998e-1
8.0e-1 8.0e-1 9.975978e-1 9.975978e-1
8.500000000000001e-1 8.0e-1 9.9991616e-1 9.9991616e-1
9.0e-1 8.0e-1 1.0e0 1.0e0
9.500000000000001e-1 8.0e-1 1.0e0 1.0e0
1.0e0 8.0e-1 1.0e0 1.0e0

0.0e0 8.500000000000001e-1 0.0e0 0.0e0
5.0e-2 8.500000000000001e-1 0.0e0 0.0e0
1.0e-1 8.500000000000001e-1 0.0e0 0.0e0
1.5000000000000002e-1 8.500000000000001e-1 0.0e0 0.0e0
2.0e-1 8.500000000000001e-1 0.0e0 0.0e0
2.5e-1 8.500000000000001e-1 0.0e0 0.0e0
3.0000000000000004e-1 8.500000000000001e-1 0.0e0 0.0e0
3.5000000000000003e-1 8.500000000000001e-1 0.0e0 0.0e0
4.0e-1 8.500000000000001e-1 0.0e0 0.0e0
4.5e-1 8.500000000000001e-1 2.7200000000000002e-6 2.7200000000000002e-6
5.0e-1 8.500000000000001e-1 9.295999999999999e-5 9.295999999999999e-5
5.5e-1 8.500000000000001e-1 1.20232e-3 1.20232e-3
6.000000000000001e-1 8.500000000000001e-1 1.085744e-2 1.085744e-2
6.5e-1 8.500000000000001e-1 6.245004e-2 6.245004e-2
7.000000000000001e-1 8.500000000000001e-1 2.3283147999999998e-1 2.3283147999999998e-1
7.5e-1 8.500000000000001e-1 5.6470152e-1 5.6470152e-1
8.0e-1 8.500000000000001e-1 8.7645792e-1 8.7645792e-1
8.500000000000001e-1 8.500000000000001e-1 9.8984284e-1 9.8984284e-1
9.0e-1 8.500000000000001e-1 9.9998776e-1 9.9998776e-1
9.500000000000001e-1 8.500000000000001e-1 1.0e0 1.0e0
1.0e0 8.500000000000001e-1 1.0e0 1.0e0

0.0e0 9.0e-1 0.0e0 0.0e0
5.0e-2 9.0e-1 0.0e0 0.0e0
1.0e-1 9.0e-1 0.0e0 0.0e0
1.5000000000000002e-1 9.0e-1 0.0e0 0.0e0
2.0e-1 9.0e-1 0.0e0 0.0e0
2.5e-1 9.0e-1 0.0e0 0.0e0
3.0000000000000004e-1 9.0e-1 0.0e0 0.0e0
3.5000000000000003e-1 9.0e-1 0.0e0 0.0e0
4.0e-1 9.0e-1 0.0e0 0.0e0
4.5e-1 9.0e-1 0.0e0 0.0e0
5.0e-1 9.0e-1 0.0e0 0.0e0
5.5e-1 9.0e-1 8.000000000000001e-7 8.000000000000001e-7
6.000000000000001e-1 9.0e-1 4.312e-5 4.312e-5
6.5e-1 9.0e-1 1.1284000000000003e-3 1.1284000000000003e-3
7.000000000000001e-1 9.0e-1 1.160832e-2 1.160832e-2
7.5e-1 9.0e-1 7.353656e-2 7.353656e-2
8.0e-1 9.0e-1 2.7908468e-1 2.7908468e-1
8.500000000000001e-1 9.0e-1 6.8096888e-1 6.8096888e-1
9.0e-1 9.0e-1 9.799029600000001e-1 9.799029600000001e-1
9.500000000000001e-1 9.0e-1 1.0e0 1.0e0
1.0e0 9.0e-1 1.0e0 1.0e0

0.0e0 9.500000000000001e-1 0.0e0 0.0e0
5.0e-2 9.500000000000001e-1 0.0e0 0.0e0
1.0e-1 9.500000000000001e-1 0.0e0 0.0e0
1.5000000000000002e-1 9.500000000000001e-1 0.0e0 0.0e0
2.0e-1 9.500000000000001e-1 0.0e0 0.0e0
2.5e-1 9.500000000000001e-1 0.0e0 0.0e0
3.0000000000000004e-1 9.500000000000001e-1 0.0e0 0.0e0
3.5000000000000003e-1 9.500000000000001e-1 0.0e0 0.0e0
4.0e-1 9.500000000000001e-1 0.0e0 0.0e0
4.5e-1 9.500000000000001e-1 0.0e0 0.0e0
5.0e-1 9.500000000000001e-1 0.0e0 0.0e0
5.5e-1 9.500000000000001e-1 0.0e0 0.0e0
6.000000000000001e-1 9.500000000000001e-1 0.0e0 0.0e0
6.5e-1 9.500000000000001e-1 0.0e0 0.0e0
7.000000000000001e-1 9.500000000000001e-1 1.24e-5 1.24e-5
7.5e-1 9.500000000000001e-1 7.199199999999999e-4 7.199199999999999e-4
8.0e-1 9.500000000000001e-1 8.13908e-3 8.13908e-3
8.500000000000001e-1 9.500000000000001e-1 6.255256e-2 6.255256e-2
9.0e-1 9.500000000000001e-1 3.0742848e-1 3.0742848e-1
9.500000000000001e-1 9.500000000000001e-1 7.220681600000001e-1 7.220681600000001e-1
1.0e0 9.500000000000001e-1 1.0e0 1.0e0

0.0e0 1.0e0 0.0e0 0.0e0
5.0e-2 1.0e0 0.0e0 0.0e0
1.0e-1 1.0e0 0.0e0 0.0e0
1.5000000000000002e-1 1.0e0 0.0e0 0.0e0
2.0e-1 1.0e0 0.0e0 0.0e0
2.5e-1 1.0e0 0.0e0 0.0e0
3.0000000000000004e-1 1.0e0 0.0e0 0.0e0
3.5000000000000003e-1 1.0e0 0.0e0 0.0e0
4.0e-1 1.0e0 0.0e0 0.0e0
4.5e-1 1.0e0 0.0e0 0.0e0
5.0e-1 1.0e0 0.0e0 0.0e0
5.5e-1 1.0e0 0.0e0 0.0e0
6.000000000000001e-1 1.0e0 0.0e0 0.0e0
6.5e-1 1.0e0 0.0e0 0.0e0
7.000000000000001e-1 1.0e0 0.0e0 0.0e0
7.5e-1 1.0e0 0.0e0 0.0e0
8.0e-1 1.0e0 0.0e0 0.0e0
8.500000000000001e-1 1.0e0 0.0e0 0.0e0
9.0e-1 1.0e0 0.0e0 0.0e0
9.500000000000001e-1 1.0e0 0.0e0 0.0e0
1.0e0 1.0e0 1.0e0 1.0e0


==> lower_bounds-50.csv <==
c,p,probability
0.0,0.0,0.0134
0.05,0.0,1.0
0.1,0.0,1.0
0.15000000000000002,0.0,1.0
0.2,0.0,1.0
0.25,0.0,1.0
0.30000000000000004,0.0,1.0
0.35000000000000003,0.0,0.9999999999999999
0.4,0.0,0.9999999999999999
0.45,0.0,1.0
0.5,0.0,1.0
0.55,0.0,1.0
0.6000000000000001,0.0,1.0
0.65,0.0,1.0
0.7000000000000001,0.0,1.0
0.75,0.0,0.9999999999999999
0.8,0.0,1.0
0.8500000000000001,0.0,1.0
0.9,0.0,1.0
0.9500000000000001,0.0,1.0
1.0,0.0,1.0
0.0,0.05,2.68e-06
0.05,0.05,0.99999244
0.1,0.05,1.0
0.15000000000000002,0.05,1.0
0.2,0.05,1.0
0.25,0.05,1.0
0.30000000000000004,0.05,1.0
0.35000000000000003,0.05,0.9999999999999999
0.4,0.05,0.9999999999999999
0.45,0.05,1.0
0.5,0.05,1.0
0.55,0.05,1.0
0.6000000000000001,0.05,1.0
0.65,0.05,1.0
0.7000000000000001,0.05,1.0
0.75,0.05,0.9999999999999999
0.8,0.05,1.0
0.8500000000000001,0.05,1.0
0.9,0.05,1.0
0.9500000000000001,0.05,1.0
1.0,0.05,1.0
0.0,0.1,0.0
0.05,0.1,0.99587484
0.1,0.1,0.9999984
0.15000000000000002,0.1,1.0
0.2,0.1,1.0
0.25,0.1,1.0
0.30000000000000004,0.1,1.0
0.35000000000000003,0.1,0.9999999999999999
0.4,0.1,0.9999999999999999
0.45,0.1,1.0
0.5,0.1,1.0
0.55,0.1,1.0
0.6000000000000001,0.1,1.0
0.65,0.1,1.0
0.7000000000000001,0.1,1.0
0.75,0.1,0.9999999999999999
0.8,0.1,1.0
0.8500000000000001,0.1,1.0
0.9,0.1,1.0
0.9500000000000001,0.1,1.0
1.0,0.1,1.0
0.0,0.15000000000000002,0.0
0.05,0.15000000000000002,0.9110211599999999
0.1,0.15000000000000002,0.9993994800000001
0.15000000000000002,0.15000000000000002,0.9999853599999999
0.2,0.15000000000000002,0.99999996
0.25,0.15000000000000002,1.0
0.30000000000000004,0.15000000000000002,1.0
0.35000000000000003,0.15000000000000002,0.9999999999999999
0.4,0.15000000000000002,0.9999999999999999
0.45,0.15000000000000002,1.0
0.5,0.15000000000000002,1.0
0.55,0.15000000000000002,1.0
0.6000000000000001,0.15000000000000002,1.0
0.65,0.15000000000000002,1.0
0.7000000000000001,0.15000000000000002,1.0
0.75,0.15000000000000002,0.9999999999999999
0.8,0.15000000000000002,1.0
0.8500000000000001,0.15000000000000002,1.0
0.9,0.15000000000000002,1.0
0.9500000000000001,0.15000000000000002,1.0
1.0,0.15000000000000002,1.0
0.0,0.2,0.0
0.05,0.2,0.56990856
0.1,0.2,0.98354224
0.15000000000000002,0.2,0.99973904
0.2,0.2,0.9999972000000001
0.25,0.2,1.0
0.30000000000000004,0.2,1.0
0.35000000000000003,0.2,0.9999999999999999
0.4,0.2,0.9999999999999999
0.45,0.2,1.0
0.5,0.2,1.0
0.55,0.2,1.0
0.6000000000000001,0.2,1.0
0.65,0.2,1.0
0.7000000000000001,0.2,1.0
0.75,0.2,0.9999999999999999
0.8,0.2,1.0
0.8500000000000001,0.2,1.0
0.9,0.2,1.0
0.9500000000000001,0.2,1.0
1.0,0.2,1.0
0.0,0.25,0.0
0.05,0.25,0.18582028
0.1,0.25,0.8548418
0.15000000000000002,0.25,0.9930522800000001
0.2,0.25,0.9998360800000001
0.25,0.25,0.99999908
0.30000000000000004,0.25,1.0
0.35000000000000003,0.25,0.9999999999999999
0.4,0.25,0.9999999999999999
0.45,0.25,1.0
0.5,0.25,1.0
0.55,0.25,1.0
0.6000000000000001,0.25,1.0
0.65,0.25,1.0
0.7000000000000001,0.25,1.0
0.75,0.25,0.9999999999999999
0.8,0.25,1.0
0.8500000000000001,0.25,1.0
0.9,0.25,1.0
0.9500000000000001,0.25,1.0
1.0,0.25,1.0
0.0,0.30000000000000004,0.0
0.05,0.30000000000000004,0.027836919999999994
0.1,0.30000000000000004,0.51209704
0.15000000000000002,0.30000000000000004,0.92790148
0.2,0.30000000000000004,0.9951602800000001
0.25,0.30000000000000004,0.9998575600000001
0.30000000000000004,0.30000000000000004,0.99999964
0.35000000000000003,0.30000000000000004,0.9999999999999999
0.4,0.30000000000000004,0.9999999999999999
0.45,0.30000000000000004,1.0
0.5,0.30000000000000004,1.0
0.55,0.30000000000000004,1.0
0.6000000000000001,0.30000000000000004,1.0
0.65,0.30000000000000004,1.0
0.7000000000000001,0.30000000000000004,1.0
0.75,0.30000000000000004,0.9999999999999999
0.8,0.30000000000000004,1.0
0.8500000000000001,0.30000000000000004,1.0
0.9,0.30000000000000004,1.0
0.9500000000000001,0.30000000000000004,1.0
1.0,0.30000000000000004,1.0
0.0,0.35000000000000003,0.0
0.05,0.35000000000000003,0.0020486400000000004
0.1,0.35000000000000003,0.16479116000000002
0.15000000000000002,0.35000000000000003,0.6732313200000001
0.2,0.35000000000000003,0.9493023199999999
0.25,0.35000000000000003,0.9958317200000001
0.30000000000000004,0.35000000000000003,0.9998567999999999
0.35000000000000003,0.35000000000000003,0.9999991199999999
0.4,0.35000000000000003,0.9999999999999999
0.45,0.35000000000000003,1.0
0.5,0.35000000000000003,1.0
0.55,0.35000000000000003,1.0
0.6000000000000001,0.35000000000000003,1.0
0.65,0.35000000000000003,1.0
0.7000000000000001,0.35000000000000003,1.0
0.75,0.35000000000000003,0.9999999999999999
0.8,0.35000000000000003,1.0
0.8500000000000001,0.35000000000000003,1.0
0.9,0.35000000000000003,1.0
0.9500000000000001,0.35000000000000003,1.0
1.0,0.35000000000000003,1.0
0.0,0.4,0.0
0.05,0.4,6.667999999999999e-05
0.1,0.4,0.02634796
0.15000000000000002,0.4,0.29432260000000005
0.2,0.4,0.7402732
0.25,0.4,0.9544225200000002
0.30000000000000004,0.4,0.9959555999999999
0.35000000000000003,0.4,0.9998266399999999
0.4,0.4,0.9999990399999998
0.45,0.4,1.0
0.5,0.4,1.0
0.55,0.4,1.0
0.6000000000000001,0.4,1.0
0.65,0.4,1.0
0.7000000000000001,0.4,1.0
0.75,0.4,0.9999999999999999
0.8,0.4,1.0
0.8500000000000001,0.4,1.0
0.9,0.4,1.0
0.9500000000000001,0.4,1.0
1.0,0.4,1.0
0.0,0.45,0.0
0.05,0.45,8e-07
0.1,0.45,0.00193364
0.15000000000000002,0.45,0.06585048
0.2,0.45,0.3705817600000001
0.25,0.45,0.76230732
0.30000000000000004,0.45,0.9524745999999998
0.35000000000000003,0.45,0.9948009999999999
0.4,0.45,0.9997476799999999
0.45,0.45,0.99999704
0.5,0.45,1.0
0.55,0.45,1.0
0.6000000000000001,0.45,1.0
0.65,0.45,1.0
0.7000000000000001,0.45,1.0
0.75,0.45,0.9999999999999999
0.8,0.45,1.0
0.8500000000000001,0.45,1.0
0.9,0.45,1.0
0.9500000000000001,0.45,1.0
1.0,0.45,1.0
0.0,0.5,0.0
0.05,0.5,0.0
0.1,0.5,5.4159999999999996e-05
0.15000000000000002,0.5,0.006695919999999999
0.2,0.5,0.09449388
0.25,0.5,0.39215648000000003
0.30000000000000004,0.5,0.7546660800000001
0.35000000000000003,0.5,0.9447390400000001
0.4,0.5,0.99333272
0.45,0.5,0.99963848
0.5,0.5,0.99999496
0.55,0.5,1.0
0.6000000000000001,0.5,1.0
0.65,0.5,1.0
0.7000000000000001,0.5,1.0
0.75,0.5,0.9999999999999999
0.8,0.5,1.0
0.8500000000000001,0.5,1.0
0.9,0.5,1.0
0.9500000000000001,0.5,1.0
1.0,0.5,1.0
0.0,0.55,0.0
0.05,0.55,0.0
0.1,0.55,0.0
0.15000000000000002,0.55,0.00023008
0.2,0.55,0.01088336
0.25,0.55,0.1023564
0.30000000000000004,0.55,0.37470912000000006
0.35000000000000003,0.55,0.7195800000000001
0.4,0.55,0.92756332
0.45,0.55,0.99004532
0.5,0.55,0.9992387599999999
0.55,0.55,0.9999882400000001
0.6000000000000001,0.55,1.0
0.65,0.55,1.0
0.7000000000000001,0.55,1.0
0.75,0.55,0.9999999999999999
0.8,0.55,1.0
0.8500000000000001,0.55,1.0
0.9,0.55,1.0
0.9500000000000001,0.55,1.0
1.0,0.55,1.0
0.0,0.6000000000000001,0.0
0.05,0.6000000000000001,0.0
0.1,0.6000000000000001,0.0
0.15000000000000002,0.6000000000000001,2.56e-06
0.2,0.6000000000000001,0.00048595999999999996
0.25,0.6000000000000001,0.011508240000000001
0.30000000000000004,0.6000000000000001,0.08942956
0.35000000000000003,0.6000000000000001,0.32326007999999995
0.4,0.6000000000000001,0.65942688
0.45,0.6000000000000001,0.89906008
0.5,0.6000000000000001,0.9836871599999999
0.55,0.6000000000000001,0.99903016
0.6000000000000001,0.6000000000000001,0.9999979200000001
0.65,0.6000000000000001,1.0
0.7000000000000001,0.6000000000000001,1.0
0.75,0.6000000000000001,0.9999999999999999
0.8,0.6000000000000001,1.0
0.8500000000000001,0.6000000000000001,1.0
0.9,0.6000000000000001,1.0
0.9500000000000001,0.6000000000000001,1.0
1.0,0.6000000000000001,1.0
0.0,0.65,0.0
0.05,0.65,0.0
0.1,0.65,0.0
0.15000000000000002,0.65,0.0
0.2,0.65,3.2e-06
0.25,0.65,0.00039536
0.30000000000000004,0.65,0.00854148
0.35000000000000003,0.65,0.06599867999999999
0.4,0.65,0.25550544000000003
0.45,0.65,0.5764623200000001
0.5,0.65,0.851275
0.55,0.65,0.9701830799999999
0.6000000000000001,0.65,0.99747684
0.65,0.65,0.99994828
0.7000000000000001,0.65,1.0
0.75,0.65,0.9999999999999999
0.8,0.65,1.0
0.8500000000000001,0.65,1.0
0.9,0.65,1.0
0.9500000000000001,0.65,1.0
1.0,0.65,1.0
0.0,0.7000000000000001,0.0
0.05,0.7000000000000001,0.0
0.1,0.7000000000000001,0.0
0.15000000000000002,0.7000000000000001,0.0
0.2,0.7000000000000001,0.0
0.25,0.7000000000000001,1.5599999999999999e-06
0.30000000000000004,0.7000000000000001,0.00022996000000000003
0.35000000000000003,0.7000000000000001,0.00495944
0.4,0.7000000000000001,0.0407122
0.45,0.7000000000000001,0.1764812
0.5,0.7000000000000001,0.45649703999999997
0.55,0.7000000000000001,0.7625414
0.6000000000000001,0.7000000000000001,0.94347208
0.65,0.7000000000000001,0.9946782
0.7000000000000001,0.7000000000000001,0.99989904
0.75,0.7000000000000001,0.9999999999999999
0.8,0.7000000000000001,1.0
0.8500000000000001,0.7000000000000001,1.0
0.9,0.7000000000000001,1.0
0.9500000000000001,0.7000000000000001,1.0
1.0,0.7000000000000001,1.0
0.0,0.75,0.0
0.05,0.75,0.0
0.1,0.75,0.0
0.15000000000000002,0.75,0.0
0.2,0.75,0.0
0.25,0.75,0.0
0.30000000000000004,0.75,5.2e-07
0.35000000000000003,0.75,9.02e-05
0.4,0.75,0.0022890799999999998
0.45,0.75,0.0209878
0.5,0.75,0.10098352
0.55,0.75,0.30782775999999995
0.6000000000000001,0.75,0.62599148
0.65,0.75,0.8854202800000001
0.7000000000000001,0.75,0.9840240800000001
0.75,0.75,0.9987718
0.8,0.75,0.9999712
0.8500000000000001,0.75,1.0
0.9,0.75,1.0
0.9500000000000001,0.75,1.0
1.0,0.75,1.0
0.0,0.8,0.0
0.05,0.8,0.0
0.1,0.8,0.0
0.15000000000000002,0.8,0.0
0.2,0.8,0.0
0.25,0.8,0.0
0.30000000000000004,0.8,0.0
0.35000000000000003,0.8,2.0000000000000002e-07
0.4,0.8,2.252e-05
0.45,0.8,0.0006552400000000001
0.5,0.8,0.006959279999999999
0.55,0.8,0.040852959999999994
0.6000000000000001,0.8,0.16525552
0.65,0.8,0.44220984
0.7000000000000001,0.8,0.7708126399999999
0.75,0.8,0.9570787199999998
0.8,0.8,0.9975978
0.8500000000000001,0.8,0.99991616
0.9,0.8,1.0
0.9500000000000001,0.8,1.0
1.0,0.8,1.0
0.0,0.8500000000000001,0.0
0.05,0.8500000000000001,0.0
0.1,0.8500000000000001,0.0
0.15000000000000002,0.8500000000000001,0.0
0.2,0.8500000000000001,0.0
0.25,0.8500000000000001,0.0
0.30000000000000004,0.8500000000000001,0.0
0.35000000000000003,0.8500000000000001,0.0
0.4,0.8500000000000001,0.0
0.45,0.8500000000000001,2.7200000000000002e-06
0.5,0.8500000000000001,9.295999999999999e-05
0.55,0.8500000000000001,0.00120232
0.6000000000000001,0.8500000000000001,0.01085744
0.65,0.8500000000000001,0.06245004
0.7000000000000001,0.8500000000000001,0.23283147999999998
0.75,0.8500000000000001,0.56470152
0.8,0.8500000000000001,0.87645792
0.8500000000000001,0.8500000000000001,0.98984284
0.9,0.8500000000000001,0.99998776
0.9500000000000001,0.8500000000000001,1.0
1.0,0.8500000000000001,1.0
0.0,0.9,0.0
0.05,0.9,0.0
0.1,0.9,0.0
0.15000000000000002,0.9,0.0
0.2,0.9,0.0
0.25,0.9,0.0
0.30000000000000004,0.9,0.0
0.35000000000000003,0.9,0.0
0.4,0.9,0.0
0.45,0.9,0.0
0.5,0.9,0.0
0.55,0.9,8.000000000000001e-07
0.6000000000000001,0.9,4.312e-05
0.65,0.9,0.0011284000000000003
0.7000000000000001,0.9,0.01160832
0.75,0.9,0.07353656
0.8,0.9,0.27908468
0.8500000000000001,0.9,0.68096888
0.9,0.9,0.9799029600000001
0.9500000000000001,0.9,1.0
1.0,0.9,1.0
0.0,0.9500000000000001,0.0
0.05,0.9500000000000001,0.0
0.1,0.9500000000000001,0.0
0.15000000000000002,0.9500000000000001,0.0
0.2,0.9500000000000001,0.0
0.25,0.9500000000000001,0.0
0.30000000000000004,0.9500000000000001,0.0
0.35000000000000003,0.9500000000000001,0.0
0.4,0.9500000000000001,0.0
0.45,0.9500000000000001,0.0
0.5,0.9500000000000001,0.0
0.55,0.9500000000000001,0.0
0.6000000000000001,0.9500000000000001,0.0
0.65,0.9500000000000001,0.0
0.7000000000000001,0.9500000000000001,1.24e-05
0.75,0.9500000000000001,0.0007199199999999999
0.8,0.9500000000000001,0.00813908
0.8500000000000001,0.9500000000000001,0.06255256
0.9,0.9500000000000001,0.30742848
0.9500000000000001,0.9500000000000001,0.7220681600000001
1.0,0.9500000000000001,1.0
0.0,1.0,0.0
0.05,1.0,0.0
0.1,1.0,0.0
0.15000000000000002,1.0,0.0
0.2,1.0,0.0
0.25,1.0,0.0
0.30000000000000004,1.0,0.0
0.35000000000000003,1.0,0.0
0.4,1.0,0.0
0.45,1.0,0.0
0.5,1.0,0.0
0.55,1.0,0.0
0.6000000000000001,1.0,0.0
0.65,1.0,0.0
0.7000000000000001,1.0,0.0
0.75,1.0,0.0
0.8,1.0,0.0
0.8500000000000001,1.0,0.0
0.9,1.0,0.0
0.9500000000000001,1.0,0.0
1.0,1.0,1.0


==> mzn-50-solvability.csv <==
,x,solvability
0,-3.2188758248682006,0.0
1,-3.1780538303479453,0.0
2,-3.1354942159291497,0.0
3,-3.0910424533583156,0.0
4,-3.044522437723423,0.0
5,-2.9957322735539913,0.0
6,-2.9444389791664407,0.0
7,-2.8903717578961645,0.0
8,-2.833213344056216,0.0
9,-2.772588722239781,0.0
10,-2.70805020110221,0.0
11,-2.639057329615259,0.0
12,-2.5649493574615367,0.0
13,-2.5257286443082556,0.0
14,-2.4849066497880004,0.0
15,-2.4423470353692043,0.0
16,-2.3978952727983707,0.0
17,-2.3513752571634776,0.0
18,-2.302585092994046,0.0
19,-2.2512917986064953,0.0
20,-2.197224577336219,0.0
21,-2.1400661634962708,0.0
22,-2.120263536200091,0.0
23,-2.0794415416798357,0.0
24,-2.03688192726104,0.0
25,-2.0149030205422647,0.0
26,-1.9924301646902063,0.0
27,-1.9459101490553135,0.006666666666666667
28,-1.8971199848858813,0.0
29,-1.8718021769015913,0.0
30,-1.845826690498331,0.0
31,-1.8325814637483102,0.0
32,-1.791759469228055,0.0
33,-1.791759469228055,0.08333333333333333
34,-1.749199854809259,0.0
35,-1.7346010553881064,0.0
36,-1.7047480922384253,0.0
37,-1.6739764335716716,0.0
38,-1.6582280766035322,0.0
39,-1.6094379124341005,0.22333333333333333
40,-1.6094379124341003,0.0
41,-1.5686159179138452,0.0
42,-1.55814461804655,0.0
43,-1.540445040947149,0.0
44,-1.5260563034950494,0.0
45,-1.504077396776274,0.065
46,-1.4816045409242153,0.0
47,-1.4663370687934272,0.0
48,-1.4469189829363254,0.0
49,-1.4350845252893225,0.0
50,-1.4271163556401458,0.0
51,-1.3862943611198906,0.225
52,-1.3437347467010947,0.0
53,-1.3350010667323402,0.0
54,-1.3217558399823195,0.0
55,-1.2992829841302609,0.04
56,-1.2809338454620642,0.0
57,-1.2729656758128873,0.0
58,-1.252762968495368,0.26666666666666666
59,-1.2321436812926323,0.0
60,-1.2237754316221157,0.0
61,-1.2039728043259361,0.17
62,-1.1895840668738362,0.0
63,-1.1786549963416462,0.03
64,-1.1631508098056809,0.0
65,-1.1526795099383855,0.0
66,-1.1451323043030024,0.0
67,-1.1394342831883648,0.0
68,-1.0986122886681098,0.36
69,-1.0986122886681096,0.36833333333333335
70,-1.0560526742493137,0.0
71,-1.0498221244986776,0.0
72,-1.0414538748281612,0.01
73,-1.0296194171811581,0.09
74,-1.0216512475319814,0.0
75,-1.0116009116784799,0.29
76,-0.998528830111127,0.0
77,-0.9808292530117262,0.33444816053511706
78,-0.9650808960435869,0.0
79,-0.9555114450274363,0.36
80,-0.9444616088408512,0.01
81,-0.9382696385929304,0.0
82,-0.9162907318741551,0.6466666666666666
83,-0.916290731874155,0.07035175879396985
84,-0.8938178760220965,0.0
85,-0.8873031950009027,0.02
86,-0.8754687373538999,0.3768844221105528
87,-0.8649974374866046,0.0
88,-0.8472978603872038,0.725
89,-0.8472978603872037,0.0
90,-0.832909122935104,0.0
91,-0.8266785731844678,0.17
92,-0.8209805520698302,0.0
93,-0.8109302162163287,0.515
94,-0.7985076962177717,0.0
95,-0.78845736036427,0.49748743718592964
96,-0.780158557549575,0.0
97,-0.7731898882334818,0.83
98,-0.7621400520468966,0.53
99,-0.7537718023763802,0.18
100,-0.7472144018302211,0.020202020202020204
101,-0.7419373447293772,0.0
102,-0.7375989431307792,0.0
103,-0.7339691750802004,0.0
104,-0.6931471805599453,0.6384937238493724
105,-0.6539264674066639,0.0
106,-0.6505875661411494,0.0
107,-0.6466271649250525,0.0
108,-0.6418538861723948,0.15151515151515152
109,-0.6359887667199969,0.6060606060606061
110,-0.6286086594223742,0.89
111,-0.6190392084062233,1.0
112,-0.6131044728864088,0.0
113,-0.6061358035703156,0.5050505050505051
114,-0.5978370007556205,0.09090909090909091
115,-0.587786664902119,0.7939698492462312
116,-0.579818495252942,0.0
117,-0.5753641449035618,0.9
118,-0.570544858467613,0.0
119,-0.5596157879354228,0.6912751677852349
120,-0.5465437063680699,0.5353535353535354
121,-0.5389965007326869,0.5050505050505051
122,-0.5306282510621704,0.898989898989899
123,-0.5260930958967791,0.0
124,-0.5108256237659907,0.6875
125,-0.496436886313891,0.0
126,-0.49247648509779407,0.898989898989899
127,-0.48550781578170077,1.0
128,-0.4795730802618862,0.22448979591836735
129,-0.4700036292457356,0.67003367003367
130,-0.4595323293784402,0.8469387755102041
131,-0.4519851237430571,0.5808080808080808
132,-0.4462871026284195,0.0
133,-0.44183275227903934,1.0
134,-0.43531807125784566,1.0
135,-0.4307829160924542,0.7755102040816326
136,-0.4274440148269398,0.02040816326530612
137,-0.40546510810816444,1.0
138,-0.4054651081081643,0.7781512605042017
139,-0.3856624808119846,0.0
140,-0.38299225225610584,0.41836734693877553
141,-0.3794896217049037,1.0
142,-0.3746934494414107,1.0
143,-0.3677247801253174,1.0
144,-0.3629054936893685,0.15306122448979592
145,-0.3566749439387323,0.9848484848484849
146,-0.34830669426821587,1.0
147,-0.3448404862917295,0.0
148,-0.3364722366212129,0.9730639730639731
149,-0.3285040669720361,0.0
150,-0.32542240043462783,1.0
151,-0.3184537311185346,0.8939393939393939
152,-0.31015492830383945,1.0
153,-0.30538164955118174,1.0
154,-0.3022808718729335,0.45918367346938777
155,-0.28768207245178107,1.0
156,-0.2876820724517809,0.8148893360160966
157,-0.2744368457017603,0.0
158,-0.27193371548364165,1.0
159,-0.2682639865946794,1.0
160,-0.262364264467491,1.0
161,-0.2578291093020997,0.9693877551020408
162,-0.25131442828090594,1.0
163,-0.2451224580329851,0.8163265306122449
164,-0.2411620568168881,1.0
165,-0.2363887780642304,1.0
166,-0.23361485118150507,0.30612244897959184
167,-0.22314355131420985,1.0
168,-0.2231435513142097,0.5025380710659898
169,-0.21130909366720677,1.0
170,-0.2076393647782445,1.0
171,-0.20067069546215124,1.0
172,-0.19415601444095737,1.0
173,-0.19105523676270922,0.9795918367346939
174,-0.1823215567939546,0.9443037974683545
175,-0.1743533871447778,0.0
176,-0.17185025692665928,1.0
177,-0.1670540846631662,1.0
178,-0.16251892949777494,1.0
179,-0.1541506798272585,1.0
180,-0.15415067982725836,1.0
181,-0.1466034741918754,1.0
182,-0.1431008436406733,1.0
183,-0.13976194237515874,1.0
184,-0.13353139262452263,0.9489795918367347
185,-0.1335313926245225,1.0
186,-0.12783337150988489,0.0
187,-0.12516314295400616,1.0
188,-0.11778303565638339,1.0
189,-0.11122563511022437,1.0
190,-0.1053605156578264,1.0
191,-0.10008345855698253,1.0
192,-0.09531017980432477,1.0
193,-0.09097177820572676,1.0
194,-0.08701137698962969,1.0
195,-0.08338160893905101,0.0
196,-0.0800427076735365,1.0
197,-0.07410797215372196,1.0
198,-0.06899287148695131,1.0
199,-0.06453852113757118,1.0
200,-0.060624621816434854,1.0
201,-0.05715841383994852,1.0
202,-0.05406722127027582,1.0
203,-0.05129329438755058,1.0
204,-0.048790164169431945,1.0
205,-0.04652001563489293,1.0
206,-0.04445176257083392,1.0
207,-0.04255961441879589,1.0
208,-0.040821994520255166,0.0
209,0.0,1.0
210,0.0408219945202552,1.0
211,0.0425596144187959,1.0
212,0.044451762570833796,1.0
213,0.04652001563489291,1.0
214,0.048790164169431834,1.0
215,0.05129329438755048,1.0
216,0.05406722127027579,1.0
217,0.057158413839948415,1.0
218,0.06062462181643484,1.0
219,0.06453852113757116,1.0
220,0.06899287148695142,1.0
221,0.07410797215372204,1.0
222,0.08004270767353656,1.0
223,0.083381608939051,1.0
224,0.0870113769896297,1.0
225,0.09097177820572679,1.0
226,0.09531017980432474,1.0
227,0.10008345855698243,1.0
228,0.10536051565782635,1.0
229,0.1112256351102244,1.0
230,0.11778303565638346,1.0
231,0.12516314295400618,1.0
232,0.127833371509885,1.0
233,0.13353139262452257,1.0
234,0.13976194237515863,1.0
235,0.14310084364067324,1.0
236,0.14660347419187544,1.0
237,0.15415067982725836,1.0
238,0.16251892949777494,1.0
239,0.16705408466316624,1.0
240,0.17185025692665923,1.0
241,0.17435338714477774,1.0
242,0.1823215567939546,1.0
243,0.19105523676270922,1.0
244,0.1941560144409574,1.0
245,0.20067069546215124,1.0
246,0.20763936477824455,1.0
247,0.21130909366720677,1.0
248,0.22314355131420976,1.0
249,0.2336148511815051,1.0
250,0.23638877806423053,1.0
251,0.24116205681688824,1.0
252,0.2451224580329851,1.0
253,0.251314428280906,1.0
254,0.2578291093020997,1.0
255,0.26236426446749106,1.0
256,0.26826398659467937,1.0
257,0.27193371548364176,1.0
258,0.27443684570176036,1.0
259,0.28768207245178085,1.0
260,0.287682072451781,1.0
261,0.3022808718729335,1.0
262,0.30538164955118174,1.0
263,0.31015492830383945,1.0
264,0.3184537311185346,1.0
265,0.32542240043462795,1.0
266,0.32850406697203605,1.0
267,0.3364722366212129,1.0
268,0.336472236621213,1.0
269,0.3448404862917294,1.0
270,0.3483066942682158,1.0
271,0.3566749439387324,1.0
272,0.3629054936893685,1.0
273,0.3677247801253175,1.0
274,0.3746934494414107,1.0
275,0.3794896217049037,1.0
276,0.3829922522561059,1.0
277,0.38566248081198456,1.0
278,0.4054651081081642,1.0
279,0.4054651081081644,1.0
280,0.42744401482693967,1.0
281,0.43078291609245434,1.0
282,0.43531807125784566,1.0
283,0.4418327522790394,1.0
284,0.44628710262841953,1.0
285,0.4519851237430572,1.0
286,0.45953232937844024,1.0
287,0.47000362924573547,1.0
288,0.47000362924573563,1.0
289,0.47957308026188616,1.0
290,0.4855078157817008,1.0
291,0.49247648509779407,1.0
292,0.49643688631389105,1.0
293,0.5108256237659907,1.0
294,0.5260930958967791,1.0
295,0.5306282510621704,1.0
296,0.5389965007326868,1.0
297,0.5465437063680699,1.0
298,0.5596157879354227,1.0
299,0.5596157879354228,1.0
300,0.5705448584676129,1.0
301,0.5753641449035619,1.0
302,0.579818495252942,1.0
303,0.587786664902119,1.0
304,0.5978370007556205,1.0
305,0.6061358035703156,1.0
306,0.6131044728864088,1.0
307,0.6190392084062234,1.0
308,0.6286086594223741,1.0
309,0.6359887667199968,1.0
310,0.6418538861723947,1.0
311,0.6466271649250523,1.0
312,0.6505875661411494,1.0
313,0.6539264674066639,1.0
314,0.6931471805599453,1.0
315,0.7339691750802005,1.0
316,0.7375989431307791,1.0
317,0.7419373447293771,1.0
318,0.7472144018302211,1.0
319,0.7537718023763802,1.0
320,0.7621400520468967,1.0
321,0.7731898882334819,1.0
322,0.780158557549575,1.0
323,0.78845736036427,1.0
324,0.7985076962177716,1.0
325,0.8109302162163288,1.0
326,0.8209805520698303,1.0
327,0.8266785731844679,1.0
328,0.8329091229351039,1.0
329,0.8472978603872037,1.0
330,0.8649974374866045,1.0
331,0.8754687373538999,1.0
332,0.8873031950009027,1.0
333,0.8938178760220965,1.0
334,0.9162907318741551,1.0
335,0.9382696385929304,1.0
336,0.9444616088408513,1.0
337,0.9555114450274363,1.0
338,0.965080896043587,1.0
339,0.9808292530117262,1.0
340,0.9808292530117263,1.0
341,0.998528830111127,1.0
342,1.0116009116784799,1.0
343,1.0216512475319812,1.0
344,1.0296194171811583,1.0
345,1.0414538748281612,1.0
346,1.0498221244986776,1.0
347,1.0560526742493137,1.0
348,1.0986122886681096,1.0
349,1.0986122886681098,1.0
350,1.1394342831883648,1.0
351,1.1451323043030026,1.0
352,1.1526795099383855,1.0
353,1.1631508098056809,1.0
354,1.1786549963416462,1.0
355,1.1895840668738364,1.0
356,1.2039728043259361,1.0
357,1.2237754316221157,1.0
358,1.232143681292632,1.0
359,1.252762968495368,1.0
360,1.252762968495368,1.0
361,1.2729656758128873,1.0
362,1.2809338454620642,1.0
363,1.2992829841302609,1.0
364,1.3217558399823195,1.0
365,1.33500106673234,1.0
366,1.3437347467010947,1.0
367,1.3862943611198906,1.0
368,1.4271163556401458,1.0
369,1.4350845252893225,1.0
370,1.4469189829363254,1.0
371,1.4663370687934272,1.0
372,1.4816045409242153,1.0
373,1.5040773967762742,1.0
374,1.5260563034950492,1.0
375,1.540445040947149,1.0
376,1.55814461804655,1.0
377,1.5686159179138452,1.0
378,1.6094379124341003,1.0
379,1.6582280766035324,1.0
380,1.6739764335716716,1.0
381,1.7047480922384253,1.0
382,1.7346010553881064,1.0
383,1.749199854809259,1.0
384,1.791759469228055,1.0
385,1.8325814637483102,1.0
386,1.845826690498331,1.0
387,1.8718021769015913,1.0
388,1.8971199848858813,1.0
389,1.9459101490553132,1.0
390,1.9459101490553135,1.0
391,1.9924301646902063,1.0
392,2.0149030205422647,1.0
393,2.03688192726104,1.0
394,2.0794415416798357,1.0
395,2.120263536200091,1.0
396,2.1400661634962708,1.0
397,2.1972245773362196,1.0
398,2.2512917986064953,1.0
399,2.302585092994046,1.0
400,2.3513752571634776,1.0
401,2.3978952727983707,1.0
402,2.4423470353692043,1.0
403,2.4849066497880004,1.0
404,2.5257286443082556,1.0
405,2.5649493574615367,1.0
406,2.639057329615259,1.0
407,2.70805020110221,1.0
408,2.772588722239781,1.0
409,2.833213344056216,1.0
410,2.8903717578961645,1.0
411,2.9444389791664403,1.0
412,2.995732273553991,1.0
413,3.044522437723423,1.0
414,3.091042453358316,1.0
415,3.1354942159291497,1.0
416,3.1780538303479458,1.0
417,3.2188758248682006,1.0


==> mzn-50-time.csv <==
,x,time
0,-3.2188758248682006,0.00016579
1,-3.1780538303479453,0.00017112000000000003
2,-3.1354942159291497,0.0002186100000000001
3,-3.0910424533583156,0.00025054
4,-3.044522437723423,0.00028772
5,-2.9957322735539913,0.00033211000000000015
6,-2.9444389791664407,0.0003832899999999999
7,-2.8903717578961645,0.0004432799999999999
8,-2.833213344056216,0.0005730399999999999
9,-2.772588722239781,0.0006330400000000002
10,-2.70805020110221,0.0007871199999999999
11,-2.639057329615259,0.0010285200000000006
12,-2.5649493574615367,0.0011837399999999993
13,-2.5257286443082556,0.00014069000000000004
14,-2.4849066497880004,0.0008705200000000001
15,-2.4423470353692043,0.0003731000000000001
16,-2.3978952727983707,0.0013898600000000006
17,-2.3513752571634776,0.0014869200000000007
18,-2.302585092994046,0.003062504999999999
19,-2.2512917986064953,0.00556127
20,-2.197224577336219,0.007267384999999999
21,-2.1400661634962708,0.01646149
22,-2.120263536200091,0.00013486000000000002
23,-2.0794415416798357,0.011077030000000009
24,-2.03688192726104,0.0006830399999999999
25,-2.0149030205422647,0.04491895000000002
26,-1.9924301646902063,0.0024043
27,-1.9459101490553135,0.02928731333333333
28,-1.8971199848858813,0.022038760000000008
29,-1.8718021769015913,0.10540803999999997
30,-1.845826690498331,0.05530495999999999
31,-1.8325814637483102,0.00013715999999999997
32,-1.791759469228055,0.12269145999999999
33,-1.791759469228055,0.0581071266666667
34,-1.749199854809259,0.00158212
35,-1.7346010553881064,0.25602021
36,-1.7047480922384253,0.12833420499999995
37,-1.6739764335716716,0.50306391
38,-1.6582280766035322,0.033862119999999996
39,-1.6094379124341005,0.16896498666666662
40,-1.6094379124341003,0.46011404000000017
41,-1.5686159179138452,0.00027407000000000017
42,-1.55814461804655,0.3657860200000002
43,-1.540445040947149,1.6635102200000005
44,-1.5260563034950494,0.0027447600000000006
45,-1.504077396776274,0.745576795
46,-1.4816045409242153,0.021602489999999988
47,-1.4663370687934272,2.916418909999999
48,-1.4469189829363254,2.4263390800000013
49,-1.4350845252893225,0.12064410000000002
50,-1.4271163556401458,0.00017063999999999995
51,-1.3862943611198906,1.9422402816666682
52,-1.3437347467010947,0.004930280000000001
53,-1.3350010667323402,1.8700880100000004
54,-1.3217558399823195,12.19140237
55,-1.2992829841302609,4.069774685000001
56,-1.2809338454620642,5.897058550000002
57,-1.2729656758128873,0.00018489000000000014
58,-1.252762968495368,8.522821566666662
59,-1.2321436812926323,0.00036948999999999993
60,-1.2237754316221157,17.13937463
61,-1.2039728043259361,5.496125054999999
62,-1.1895840668738362,0.007923780000000002
63,-1.1786549963416462,49.73975621
64,-1.1631508098056809,45.937671599999994
65,-1.1526795099383855,7.913633689999999
66,-1.1451323043030024,0.10999798999999996
67,-1.1394342831883648,0.00015151999999999999
68,-1.0986122886681098,18.105210715000005
69,-1.0986122886681096,30.57867875500005
70,-1.0560526742493137,0.015204240000000011
71,-1.0498221244986776,5.753732069999999
72,-1.0414538748281612,96.62839481999998
73,-1.0296194171811581,236.0845219900001
74,-1.0216512475319814,0.00017231313131313135
75,-1.0116009116784799,35.39046196000002
76,-0.998528830111127,29.033546929999996
77,-0.9808292530117262,98.10161262876251
78,-0.9650808960435869,2.2411301700000004
79,-0.9555114450274363,349.4075436999998
80,-0.9444616088408512,123.49932072
81,-0.9382696385929304,0.02248021212121212
82,-0.9162907318741551,15.733648379999991
83,-0.916290731874155,324.971259994975
84,-0.8938178760220965,0.4586698989898989
85,-0.8873031950009027,465.31904141
86,-0.8754687373538999,154.26557439698493
87,-0.8649974374866046,97.08977619999997
88,-0.8472978603872038,553.9740109400001
89,-0.8472978603872037,5.337261949494947
90,-0.832909122935104,0.03660331313131314
91,-0.8266785731844678,1197.0509002599997
92,-0.8209805520698302,0.0001561919191919192
93,-0.8109302162163287,225.79941133499995
94,-0.7985076962177717,44.58631530303029
95,-0.78845736036427,44.89484866834167
96,-0.780158557549575,0.0008500606060606064
97,-0.7731898882334818,784.0728750500002
98,-0.7621400520468966,2163.48171876
99,-0.7537718023763802,1438.675071830001
100,-0.7472144018302211,270.1436650707071
101,-0.7419373447293772,12.052648494949498
102,-0.7375989431307792,0.05976214141414143
103,-0.7339691750802004,0.00014092857142857147
104,-0.6931471805599453,494.4796100133892
105,-0.6539264674066639,0.00013334693877551022
106,-0.6505875661411494,0.10577168367346942
107,-0.6466271649250525,26.47365568686869
108,-0.6418538861723948,619.2887844747472
109,-0.6359887667199969,2433.014204727273
110,-0.6286086594223742,2381.168038239999
111,-0.6190392084062233,214.1137821099999
112,-0.6131044728864088,0.0013392551020408167
113,-0.6061358035703156,5.208172843434345
114,-0.5978370007556205,218.57773777777777
115,-0.587786664902119,939.5908123718589
116,-0.579818495252942,0.00013739795918367347
117,-0.5753641449035618,2674.06567487
118,-0.570544858467613,0.1596583367346939
119,-0.5596157879354228,106.02716369127518
120,-0.5465437063680699,941.0080607979801
121,-0.5389965007326869,4.769679530303026
122,-0.5306282510621704,2460.985392434344
123,-0.5260930958967791,5.620532795918367
124,-0.5108256237659907,141.575389780242
125,-0.496436886313891,0.2502972653061225
126,-0.49247648509779407,1423.5286229898993
127,-0.48550781578170077,9.708122839999998
128,-0.4795730802618862,69.16969634693878
129,-0.4700036292457356,95.28973251515153
130,-0.4595323293784402,712.3422383469386
131,-0.4519851237430571,3.8429522929292945
132,-0.4462871026284195,0.0001252244897959184
133,-0.44183275227903934,12.510885760000003
134,-0.43531807125784566,240.01278013131312
135,-0.4307829160924542,230.64848027551034
136,-0.4274440148269398,0.38775661224489794
137,-0.40546510810816444,71.85361016080402
138,-0.4054651081081643,10.239024615126054
139,-0.3856624808119846,0.00013580612244897957
140,-0.38299225225610584,8.465870214285712
141,-0.3794896217049037,75.30613706122449
142,-0.3746934494414107,6.880834848484848
143,-0.3677247801253174,0.5481453100000003
144,-0.3629054936893685,0.4418257653061223
145,-0.3566749439387323,42.421156419191895
146,-0.34830669426821587,4.245474616161615
147,-0.3448404862917295,0.005345469387755101
148,-0.3364722366212129,7.72624420538721
149,-0.3285040669720361,0.00014644897959183672
150,-0.32542240043462783,5.071191714285713
151,-0.3184537311185346,1.9709071919191918
152,-0.31015492830383945,0.5421816666666669
153,-0.30538164955118174,2.6949229795918357
154,-0.3022808718729335,0.41424578571428555
155,-0.28768207245178107,4.127208622448981
156,-0.2876820724517809,0.1559896297786721
157,-0.2744368457017603,0.00014440816326530614
158,-0.27193371548364165,1.39458143877551
159,-0.2682639865946794,0.19348516326530613
160,-0.262364264467491,0.0960671313131314
161,-0.2578291093020997,1.0066726020408159
162,-0.25131442828090594,0.06252515656565662
163,-0.2451224580329851,0.17834473469387765
164,-0.2411620568168881,0.09522525252525252
165,-0.2363887780642304,0.1184218469387756
166,-0.23361485118150507,0.00797881632653061
167,-0.22314355131420985,0.033856261744966455
168,-0.2231435513142097,0.01816352791878172
169,-0.21130909366720677,0.07650486734693883
170,-0.2076393647782445,0.023530132653061232
171,-0.20067069546215124,0.022296823232323234
172,-0.19415601444095737,0.019699816326530603
173,-0.19105523676270922,0.03465897959183673
174,-0.1823215567939546,0.0067726531645569575
175,-0.1743533871447778,0.0001472244897959183
176,-0.17185025692665928,0.007693540816326529
177,-0.1670540846631662,0.003607555555555554
178,-0.16251892949777494,0.003194540816326531
179,-0.1541506798272585,0.005175422110552759
180,-0.15415067982725836,0.0031257448979591833
181,-0.1466034741918754,0.0034153571428571423
182,-0.1431008436406733,0.006740418367346941
183,-0.13976194237515874,0.002091020408163265
184,-0.13353139262452263,0.0013420918367346934
185,-0.1335313926245225,0.0015956818181818199
186,-0.12783337150988489,0.00014675510204081638
187,-0.12516314295400616,0.0010346326530612248
188,-0.11778303565638339,0.0008792121212121207
189,-0.11122563511022437,0.0007791428571428574
190,-0.1053605156578264,0.0005515757575757576
191,-0.10008345855698253,0.0005638979591836735
192,-0.09531017980432477,0.0005277461928934008
193,-0.09097177820572676,0.00045390816326530605
194,-0.08701137698962969,0.0004443654822335022
195,-0.08338160893905101,0.00014855102040816327
196,-0.0800427076735365,0.0005594242424242426
197,-0.07410797215372196,0.0004846428571428571
198,-0.06899287148695131,0.0005367244897959182
199,-0.06453852113757118,0.0006616428571428567
200,-0.060624621816434854,0.00044079591836734697
201,-0.05715841383994852,0.00043579591836734685
202,-0.05406722127027582,0.0004266224489795919
203,-0.05129329438755058,0.00041126530612244907
204,-0.048790164169431945,0.00040139795918367363
205,-0.04652001563489293,0.0003876632653061223
206,-0.04445176257083392,0.0003371938775510204
207,-0.04255961441879589,0.0003381632653061225
208,-0.040821994520255166,0.00015042857142857143
209,0.0,0.0004183889113719133
210,0.0408219945202552,0.0003379081632653061
211,0.0425596144187959,0.00033313265306122465
212,0.044451762570833796,0.0003431122448979593
213,0.04652001563489291,0.0003360714285714285
214,0.048790164169431834,0.0003664285714285715
215,0.05129329438755048,0.0003737755102040816
216,0.05406722127027579,0.0003769489795918368
217,0.057158413839948415,0.00038695918367346937
218,0.06062462181643484,0.0003879591836734693
219,0.06453852113757116,0.0003915102040816327
220,0.06899287148695142,0.0003951020408163264
221,0.07410797215372204,0.00041714285714285735
222,0.08004270767353656,0.0004087244897959184
223,0.083381608939051,0.00033826530612244887
224,0.0870113769896297,0.0003702081218274114
225,0.09097177820572679,0.0003548163265306122
226,0.09531017980432474,0.0003827918781725888
227,0.10008345855698243,0.00037473469387755106
228,0.10536051565782635,0.00040749238578680216
229,0.1112256351102244,0.0003840510204081632
230,0.11778303565638346,0.0004085505050505048
231,0.12516314295400618,0.0003781224489795917
232,0.127833371509885,0.00034002040816326535
233,0.13353139262452257,0.00038673310810810786
234,0.13976194237515863,0.0003669897959183673
235,0.14310084364067324,0.0004066836734693879
236,0.14660347419187544,0.0003518571428571427
237,0.15415067982725836,0.0004048648648648651
238,0.16251892949777494,0.00038835714285714287
239,0.16705408466316624,0.0004115306122448981
240,0.17185025692665923,0.0004092142857142858
241,0.17435338714477774,0.0003589081632653062
242,0.1823215567939546,0.00040967848101265827
243,0.19105523676270922,0.0003766122448979592
244,0.1941560144409574,0.0004052857142857143
245,0.20067069546215124,0.00043210659898477126
246,0.20763936477824455,0.00044674489795918363
247,0.21130909366720677,0.00038396938775510185
248,0.22314355131420976,0.0003974361054766734
249,0.2336148511815051,0.00037707142857142844
250,0.23638877806423053,0.0004206020408163265
251,0.24116205681688824,0.0004038877551020408
252,0.2451224580329851,0.0003953571428571428
253,0.251314428280906,0.0004306515151515152
254,0.2578291093020997,0.00037311224489795916
255,0.26236426446749106,0.0004195612244897959
256,0.26826398659467937,0.00040226530612244885
257,0.27193371548364176,0.0004037142857142858
258,0.27443684570176036,0.0003585816326530612
259,0.28768207245178085,0.00041211167512690387
260,0.287682072451781,0.00041152020202020207
261,0.3022808718729335,0.00039979591836734695
262,0.30538164955118174,0.00041217346938775517
263,0.31015492830383945,0.0004075816326530611
264,0.3184537311185346,0.0003923807106598985
265,0.32542240043462795,0.00042128571428571416
266,0.32850406697203605,0.0003597448979591838
267,0.3364722366212129,0.0004205714285714283
268,0.336472236621213,0.0004192777777777778
269,0.3448404862917294,0.0004050510204081634
270,0.3483066942682158,0.0003817244897959183
271,0.3566749439387324,0.00041236548223350203
272,0.3629054936893685,0.0004089081632653062
273,0.3677247801253175,0.00045292857142857125
274,0.3746934494414107,0.00037238775510204075
275,0.3794896217049037,0.00041852040816326526
276,0.3829922522561059,0.00040383673469387765
277,0.38566248081198456,0.0003781122448979592
278,0.4054651081081642,0.00042207142857142845
279,0.4054651081081644,0.0004210252100840338
280,0.42744401482693967,0.00039721428571428557
281,0.43078291609245434,0.0004114489795918369
282,0.43531807125784566,0.0003850714285714285
283,0.4418327522790394,0.0004211632653061225
284,0.44628710262841953,0.00037574489795918375
285,0.4519851237430572,0.00041161421319796935
286,0.45953232937844024,0.00043470408163265317
287,0.47000362924573547,0.00039442929292929287
288,0.47000362924573563,0.0004075408163265306
289,0.47957308026188616,0.0005592755102040813
290,0.4855078157817008,0.00044233673469387745
291,0.49247648509779407,0.0004382142857142857
292,0.49643688631389105,0.00043817346938775515
293,0.5108256237659907,0.0004122393509127788
294,0.5260930958967791,0.00042566326530612224
295,0.5306282510621704,0.0004102142857142859
296,0.5389965007326868,0.000420492385786802
297,0.5465437063680699,0.00042690816326530637
298,0.5596157879354227,0.0004336122448979592
299,0.5596157879354228,0.00043806565656565657
300,0.5705448584676129,0.00042893877551020387
301,0.5753641449035619,0.000408295918367347
302,0.579818495252942,0.0004038163265306122
303,0.587786664902119,0.0004261717171717171
304,0.5978370007556205,0.00041617346938775505
305,0.6061358035703156,0.000461502538071066
306,0.6131044728864088,0.00042319387755102033
307,0.6190392084062234,0.00043179591836734697
308,0.6286086594223741,0.00041954081632653055
309,0.6359887667199968,0.0004079081632653064
310,0.6418538861723947,0.00043427551020408154
311,0.6466271649250523,0.00044768367346938767
312,0.6505875661411494,0.00043069387755102046
313,0.6539264674066639,0.0004040306122448979
314,0.6931471805599453,0.00043987015177065754
315,0.7339691750802005,0.0004130510204081634
316,0.7375989431307791,0.0004540408163265305
317,0.7419373447293771,0.00045473469387755094
318,0.7472144018302211,0.00048218367346938775
319,0.7537718023763802,0.0004299591836734695
320,0.7621400520468967,0.0004244489795918369
321,0.7731898882334819,0.00043033673469387764
322,0.780158557549575,0.00042970408163265316
323,0.78845736036427,0.00042417258883248744
324,0.7985076962177716,0.0004400714285714286
325,0.8109302162163288,0.00043034343434343445
326,0.8209805520698303,0.00043468367346938757
327,0.8266785731844679,0.00043516326530612247
328,0.8329091229351039,0.00044013265306122444
329,0.8472978603872037,0.00044548648648648644
330,0.8649974374866045,0.0004543265306122448
331,0.8754687373538999,0.0004322588832487309
332,0.8873031950009027,0.00043263265306122485
333,0.8938178760220965,0.0004604183673469389
334,0.9162907318741551,0.0004279675456389447
335,0.9382696385929304,0.0004543673469387753
336,0.9444616088408513,0.00046288775510204083
337,0.9555114450274363,0.0004560102040816326
338,0.965080896043587,0.0004714183673469386
339,0.9808292530117262,0.000441295918367347
340,0.9808292530117263,0.000421747474747475
341,0.998528830111127,0.0004850408163265307
342,1.0116009116784799,0.00043817258883248686
343,1.0216512475319812,0.0004463163265306122
344,1.0296194171811583,0.0005037142857142859
345,1.0414538748281612,0.00042061224489795923
346,1.0498221244986776,0.0004495204081632654
347,1.0560526742493137,0.0004589897959183673
348,1.0986122886681096,0.0004396836734693882
349,1.0986122886681098,0.000434436974789916
350,1.1394342831883648,0.0004411938775510205
351,1.1451323043030026,0.00046626530612244895
352,1.1526795099383855,0.00045572448979591825
353,1.1631508098056809,0.00041218367346938784
354,1.1786549963416462,0.00041989795918367343
355,1.1895840668738364,0.00045805102040816307
356,1.2039728043259361,0.00044737563451776647
357,1.2237754316221157,0.0004196632653061225
358,1.232143681292632,0.00044840816326530624
359,1.252762968495368,0.00047323469387755107
360,1.252762968495368,0.0004386767676767678
361,1.2729656758128873,0.0004584999999999999
362,1.2809338454620642,0.0004360408163265305
363,1.2992829841302609,0.00044083248730964457
364,1.3217558399823195,0.0004256224489795919
365,1.33500106673234,0.0004634693877551022
366,1.3437347467010947,0.00045804081632653084
367,1.3862943611198906,0.00042841989881956167
368,1.4271163556401458,0.00045931632653061226
369,1.4350845252893225,0.0004898979591836736
370,1.4469189829363254,0.00043062244897959187
371,1.4663370687934272,0.00044996938775510227
372,1.4816045409242153,0.00047092857142857136
373,1.5040773967762742,0.0004710454545454548
374,1.5260563034950492,0.0004488877551020409
375,1.540445040947149,0.00044050000000000014
376,1.55814461804655,0.00047082653061224493
377,1.5686159179138452,0.000457969387755102
378,1.6094379124341003,0.0004656288032454359
379,1.6582280766035324,0.0004838571428571427
380,1.6739764335716716,0.0004101836734693877
381,1.7047480922384253,0.0004297868020304569
382,1.7346010553881064,0.0004193775510204081
383,1.749199854809259,0.0004702448979591837
384,1.791759469228055,0.00043494177215189916
385,1.8325814637483102,0.000470642857142857
386,1.845826690498331,0.00047150000000000024
387,1.8718021769015913,0.0004616428571428573
388,1.8971199848858813,0.0004807653061224488
389,1.9459101490553132,0.0004765
390,1.9459101490553135,0.00042928787878787877
391,1.9924301646902063,0.00047723469387755106
392,2.0149030205422647,0.00041306122448979605
393,2.03688192726104,0.0004568469387755103
394,2.0794415416798357,0.00042351689189189224
395,2.120263536200091,0.0004900408163265306
396,2.1400661634962708,0.00045004081632653054
397,2.1972245773362196,0.0004189747474747476
398,2.2512917986064953,0.0004627040816326534
399,2.302585092994046,0.000491939086294416
400,2.3513752571634776,0.0005321632653061226
401,2.3978952727983707,0.0004449949238578679
402,2.4423470353692043,0.00045594897959183676
403,2.4849066497880004,0.00043723857868020337
404,2.5257286443082556,0.0004899387755102041
405,2.5649493574615367,0.0004536122448979592
406,2.639057329615259,0.00043763265306122465
407,2.70805020110221,0.0004329285714285711
408,2.772588722239781,0.00041111224489795927
409,2.833213344056216,0.0004086326530612243
410,2.8903717578961645,0.0004404693877551023
411,2.9444389791664403,0.0005000510204081632
412,2.995732273553991,0.0004783061224489794
413,3.044522437723423,0.00048397959183673467
414,3.091042453358316,0.0005001020408163267
415,3.1354942159291497,0.0004896836734693878
416,3.1780538303479458,0.0004862857142857143
417,3.2188758248682006,0.0004917040816326529


==> mzn_c_p_time.csv <==
,x,time
0,-3.2188758248682006,0.15511
1,-3.1780538303479453,0.15793000000000007
2,-3.1354942159291497,0.15206999999999998
3,-3.0910424533583156,0.15089999999999995
4,-3.044522437723423,0.15312
5,-2.9957322735539913,0.15274000000000001
6,-2.9444389791664407,0.15929999999999997
7,-2.8903717578961645,0.15386999999999995
8,-2.833213344056216,0.15197000000000002
9,-2.772588722239781,0.16177999999999998
10,-2.70805020110221,0.15397999999999995
11,-2.639057329615259,0.15297000000000008
12,-2.5649493574615367,0.15378
13,-2.5257286443082556,0.14859000000000003
14,-2.4849066497880004,0.1612950000000001
15,-2.4423470353692043,0.16196
16,-2.3978952727983707,0.17697999999999994
17,-2.3513752571634776,0.16136
18,-2.302585092994046,0.16535999999999995
19,-2.2512917986064953,0.18025999999999998
20,-2.197224577336219,0.18841999999999984
21,-2.1400661634962708,0.20967999999999998
22,-2.120263536200091,0.14033
23,-2.0794415416798357,0.19060333333333315
24,-2.03688192726104,0.22473999999999997
25,-2.0149030205422647,0.23684000000000002
26,-1.9924301646902063,0.2201700000000001
27,-1.9459101490553135,0.2364066666666666
28,-1.8971199848858813,0.30448
29,-1.8718021769015913,0.25264
30,-1.845826690498331,0.25459000000000004
31,-1.8325814637483102,0.14735
32,-1.791759469228055,0.27240000000000014
33,-1.791759469228055,0.2267900000000001
34,-1.749199854809259,0.16132999999999995
35,-1.7346010553881064,0.3041700000000001
36,-1.7047480922384253,0.2697100000000001
37,-1.6739764335716716,0.34379
38,-1.6582280766035322,0.24663000000000002
39,-1.6094379124341005,0.31325333333333333
40,-1.6094379124341003,0.2816499999999999
41,-1.5686159179138452,0.14908000000000002
42,-1.55814461804655,0.32034000000000007
43,-1.540445040947149,0.3943800000000001
44,-1.5260563034950494,0.16987
45,-1.504077396776274,0.33959000000000017
46,-1.4816045409242153,0.23856000000000002
47,-1.4663370687934272,0.4255099999999999
48,-1.4469189829363254,0.4132200000000001
49,-1.4350845252893225,0.27586000000000005
50,-1.4271163556401458,0.15333999999999995
51,-1.3862943611198906,0.36890666666666677
52,-1.3437347467010947,0.17868000000000006
53,-1.3350010667323402,0.46988
54,-1.3217558399823195,0.54644
55,-1.2992829841302609,0.38688
56,-1.2809338454620642,0.4858699999999999
57,-1.2729656758128873,0.15011999999999998
58,-1.252762968495368,0.44199666666666654
59,-1.2321436812926323,0.14774
60,-1.2237754316221157,0.6028200000000001
61,-1.2039728043259361,0.47871499999999984
62,-1.1895840668738362,0.19704000000000008
63,-1.1786549963416462,0.7789300000000003
64,-1.1631508098056809,0.7552599999999997
65,-1.1526795099383855,0.50225
66,-1.1451323043030024,0.26507
67,-1.1394342831883648,0.14692
68,-1.0986122886681098,0.6347100000000003
69,-1.0986122886681096,0.5090483333333332
70,-1.0560526742493137,0.21355999999999992
71,-1.0498221244986776,0.47011999999999987
72,-1.0414538748281612,0.9182599999999997
73,-1.0296194171811581,1.2429100000000004
74,-1.0216512475319814,0.14145999999999995
75,-1.0116009116784799,0.6277750000000001
76,-0.998528830111127,0.6933300000000004
77,-0.9808292530117262,0.662886666666667
78,-0.9650808960435869,0.4630400000000001
79,-0.9555114450274363,1.4196899999999997
80,-0.9444616088408512,0.9781399999999997
81,-0.9382696385929304,0.22348999999999983
82,-0.9162907318741551,0.6233333333333329
83,-0.916290731874155,0.9805749999999999
84,-0.8938178760220965,0.29180999999999996
85,-0.8873031950009027,1.4573800000000006
86,-0.8754687373538999,0.9584699999999997
87,-0.8649974374866046,0.93585
88,-0.8472978603872038,1.3495400000000006
89,-0.8472978603872037,0.4443700000000001
90,-0.832909122935104,0.23447000000000004
91,-0.8266785731844678,2.2243800000000005
92,-0.8209805520698302,0.14684
93,-0.8109302162163287,1.15174
94,-0.7985076962177717,0.7406399999999997
95,-0.78845736036427,0.8122350000000003
96,-0.780158557549575,0.15469999999999998
97,-0.7731898882334818,2.4793699999999994
98,-0.7621400520468966,2.920060000000002
99,-0.7537718023763802,2.851119999999999
100,-0.7472144018302211,1.2246899999999998
101,-0.7419373447293772,0.5197499999999999
102,-0.7375989431307792,0.2482199999999999
103,-0.7339691750802004,0.1428
104,-0.6931471805599453,1.2641383333333316
105,-0.6539264674066639,0.14853999999999998
106,-0.6505875661411494,0.24098000000000003
107,-0.6466271649250525,0.64126
108,-0.6418538861723948,1.6949900000000004
109,-0.6359887667199969,3.238149999999999
110,-0.6286086594223742,4.041850000000002
111,-0.6190392084062233,1.74874
112,-0.6131044728864088,0.15086
113,-0.6061358035703156,0.6577100000000002
114,-0.5978370007556205,1.2280900000000006
115,-0.587786664902119,1.6829949999999994
116,-0.579818495252942,0.15316000000000002
117,-0.5753641449035618,3.22013
118,-0.570544858467613,0.3481099999999999
119,-0.5596157879354228,1.1218833333333331
120,-0.5465437063680699,2.5137099999999997
121,-0.5389965007326869,0.6266900000000002
122,-0.5306282510621704,3.5172299999999996
123,-0.5260930958967791,0.46661999999999976
124,-0.5108256237659907,0.9889819999999993
125,-0.496436886313891,0.35777999999999993
126,-0.49247648509779407,3.20661
127,-0.48550781578170077,1.4449499999999995
128,-0.4795730802618862,0.9179799999999999
129,-0.4700036292457356,1.0298766666666672
130,-0.4595323293784402,2.1713000000000005
131,-0.4519851237430571,0.6001799999999997
132,-0.4462871026284195,0.14561000000000004
133,-0.44183275227903934,1.2831500000000002
134,-0.43531807125784566,2.0311500000000002
135,-0.4307829160924542,1.4889299999999996
136,-0.4274440148269398,0.30195
137,-0.40546510810816444,1.0597300000000005
138,-0.4054651081081643,0.6607516666666667
139,-0.3856624808119846,0.14477
140,-0.38299225225610584,0.54013
141,-0.3794896217049037,1.685769999999999
142,-0.3746934494414107,1.41205
143,-0.3677247801253174,0.7053800000000001
144,-0.3629054936893685,0.3024000000000001
145,-0.3566749439387323,0.81235
146,-0.34830669426821587,1.3171000000000002
147,-0.3448404862917295,0.17722000000000002
148,-0.3364722366212129,0.7092333333333327
149,-0.3285040669720361,0.19395000000000004
150,-0.32542240043462783,1.4638999999999995
151,-0.3184537311185346,0.5019449999999998
152,-0.31015492830383945,1.1236400000000006
153,-0.30538164955118174,0.9967400000000004
154,-0.3022808718729335,0.33181000000000005
155,-0.28768207245178107,0.6588099999999997
156,-0.2876820724517809,0.5049019999999996
157,-0.2744368457017603,0.1436
158,-0.27193371548364165,0.57357
159,-0.2682639865946794,0.7035500000000003
160,-0.262364264467491,0.49213
161,-0.2578291093020997,0.45136
162,-0.25131442828090594,0.49428500000000014
163,-0.2451224580329851,0.33572
164,-0.2411620568168881,0.5327000000000001
165,-0.2363887780642304,0.4651599999999999
166,-0.23361485118150507,0.22112000000000012
167,-0.22314355131420985,0.3691633333333332
168,-0.2231435513142097,0.35245000000000004
169,-0.21130909366720677,0.3952399999999999
170,-0.2076393647782445,0.46783000000000013
171,-0.20067069546215124,0.34832499999999994
172,-0.19415601444095737,0.4289299999999999
173,-0.19105523676270922,0.32293
174,-0.1823215567939546,0.3343574999999999
175,-0.1743533871447778,0.14246999999999999
176,-0.17185025692665928,0.3626299999999999
177,-0.1670540846631662,0.3650599999999998
178,-0.16251892949777494,0.34559000000000006
179,-0.1541506798272585,0.33489500000000005
180,-0.15415067982725836,0.335
181,-0.1466034741918754,0.4064100000000003
182,-0.1431008436406733,0.33199999999999996
183,-0.13976194237515874,0.30514
184,-0.13353139262452263,0.27691999999999994
185,-0.1335313926245225,0.3344449999999999
186,-0.12783337150988489,0.14522999999999997
187,-0.12516314295400616,0.34247999999999995
188,-0.11778303565638339,0.33309000000000005
189,-0.11122563511022437,0.3178000000000001
190,-0.1053605156578264,0.32930499999999996
191,-0.10008345855698253,0.31216999999999995
192,-0.09531017980432477,0.30507000000000006
193,-0.09097177820572676,0.29342
194,-0.08701137698962969,0.2963749999999999
195,-0.08338160893905101,0.14635999999999996
196,-0.0800427076735365,0.3157200000000001
197,-0.07410797215372196,0.31886
198,-0.06899287148695131,0.3108799999999999
199,-0.06453852113757118,0.34112999999999993
200,-0.060624621816434854,0.33588000000000023
201,-0.05715841383994852,0.3121699999999999
202,-0.05406722127027582,0.29392
203,-0.05129329438755058,0.29886
204,-0.048790164169431945,0.2878899999999999
205,-0.04652001563489293,0.28133000000000014
206,-0.04445176257083392,0.2887899999999999
207,-0.04255961441879589,0.2894000000000001
208,-0.040821994520255166,0.14499000000000004
209,0.0,0.30694239999999984
210,0.0408219945202552,0.28481999999999996
211,0.0425596144187959,0.32433
212,0.044451762570833796,0.29672
213,0.04652001563489291,0.2902199999999999
214,0.048790164169431834,0.2829599999999999
215,0.05129329438755048,0.28286000000000006
216,0.05406722127027579,0.2961
217,0.057158413839948415,0.28432000000000013
218,0.06062462181643484,0.33899999999999997
219,0.06453852113757116,0.30491
220,0.06899287148695142,0.29222000000000004
221,0.07410797215372204,0.30091
222,0.08004270767353656,0.3046400000000001
223,0.083381608939051,0.29085
224,0.0870113769896297,0.290355
225,0.09097177820572679,0.28752
226,0.09531017980432474,0.29747500000000016
227,0.10008345855698243,0.28987000000000007
228,0.10536051565782635,0.30263499999999993
229,0.1112256351102244,0.28455
230,0.11778303565638346,0.308175
231,0.12516314295400618,0.2936
232,0.127833371509885,0.28233999999999987
233,0.13353139262452257,0.2976999999999999
234,0.13976194237515863,0.3529300000000001
235,0.14310084364067324,0.30387000000000003
236,0.14660347419187544,0.28765
237,0.15415067982725836,0.3013300000000001
238,0.16251892949777494,0.3048700000000001
239,0.16705408466316624,0.30052999999999996
240,0.17185025692665923,0.28956
241,0.17435338714477774,0.27956000000000003
242,0.1823215567939546,0.30448999999999987
243,0.19105523676270922,0.29138
244,0.1941560144409574,0.3000100000000001
245,0.20067069546215124,0.2932000000000002
246,0.20763936477824455,0.30389999999999995
247,0.21130909366720677,0.28609999999999997
248,0.22314355131420976,0.3002060000000001
249,0.2336148511815051,0.28994999999999993
250,0.23638877806423053,0.28962
251,0.24116205681688824,0.30117
252,0.2451224580329851,0.3069399999999998
253,0.251314428280906,0.30288
254,0.2578291093020997,0.2851100000000001
255,0.26236426446749106,0.2924700000000001
256,0.26826398659467937,0.29714
257,0.27193371548364176,0.29145
258,0.27443684570176036,0.28691999999999984
259,0.28768207245178085,0.30951500000000004
260,0.287682072451781,0.3048799999999999
261,0.3022808718729335,0.2893199999999998
262,0.30538164955118174,0.2977200000000002
263,0.31015492830383945,0.3808100000000001
264,0.3184537311185346,0.296525
265,0.32542240043462795,0.3052500000000001
266,0.32850406697203605,0.28251999999999994
267,0.3364722366212129,0.29133
268,0.336472236621213,0.30084500000000014
269,0.3448404862917294,0.30211999999999994
270,0.3483066942682158,0.30168000000000006
271,0.3566749439387324,0.3014699999999999
272,0.3629054936893685,0.29663999999999996
273,0.3677247801253175,0.31143000000000004
274,0.3746934494414107,0.3001599999999999
275,0.3794896217049037,0.29544
276,0.3829922522561059,0.29876
277,0.38566248081198456,0.28395000000000015
278,0.4054651081081642,0.314485
279,0.4054651081081644,0.31173333333333336
280,0.42744401482693967,0.3053199999999999
281,0.43078291609245434,0.29679
282,0.43531807125784566,0.2943599999999999
283,0.4418327522790394,0.30041000000000007
284,0.44628710262841953,0.28183999999999987
285,0.4519851237430572,0.296455
286,0.45953232937844024,0.31060999999999994
287,0.47000362924573547,0.3042750000000002
288,0.47000362924573563,0.30113
289,0.47957308026188616,0.30264000000000013
290,0.4855078157817008,0.30124
291,0.49247648509779407,0.30217999999999995
292,0.49643688631389105,0.30573000000000006
293,0.5108256237659907,0.30086999999999997
294,0.5260930958967791,0.2961500000000001
295,0.5306282510621704,0.3164999999999999
296,0.5389965007326868,0.3006800000000003
297,0.5465437063680699,0.29663000000000017
298,0.5596157879354227,0.3032
299,0.5596157879354228,0.3081250000000002
300,0.5705448584676129,0.29818
301,0.5753641449035619,0.30376999999999993
302,0.579818495252942,0.2823800000000001
303,0.587786664902119,0.3172400000000001
304,0.5978370007556205,0.30131
305,0.6061358035703156,0.30291000000000023
306,0.6131044728864088,0.29388000000000003
307,0.6190392084062234,0.3072400000000001
308,0.6286086594223741,0.31213000000000013
309,0.6359887667199968,0.30448999999999987
310,0.6418538861723947,0.314
311,0.6466271649250523,0.29031000000000007
312,0.6505875661411494,0.29205000000000003
313,0.6539264674066639,0.28074999999999994
314,0.6931471805599453,0.3175658333333329
315,0.7339691750802005,0.28434000000000004
316,0.7375989431307791,0.29745
317,0.7419373447293771,0.30365
318,0.7472144018302211,0.31181999999999976
319,0.7537718023763802,0.30886
320,0.7621400520468967,0.30546
321,0.7731898882334819,0.3155300000000001
322,0.780158557549575,0.30196999999999996
323,0.78845736036427,0.2978850000000001
324,0.7985076962177716,0.30133999999999994
325,0.8109302162163288,0.31519499999999995
326,0.8209805520698303,0.30166
327,0.8266785731844679,0.2993799999999999
328,0.8329091229351039,0.2869999999999999
329,0.8472978603872037,0.30910666666666636
330,0.8649974374866045,0.29852999999999996
331,0.8754687373538999,0.30498000000000003
332,0.8873031950009027,0.31469000000000014
333,0.8938178760220965,0.30229999999999996
334,0.9162907318741551,0.3195679999999999
335,0.9382696385929304,0.30368000000000006
336,0.9444616088408513,0.31354000000000015
337,0.9555114450274363,0.31243000000000004
338,0.965080896043587,0.30153999999999986
339,0.9808292530117262,0.29783
340,0.9808292530117263,0.34649499999999994
341,0.998528830111127,0.30005000000000004
342,1.0116009116784799,0.2979649999999999
343,1.0216512475319812,0.29179999999999995
344,1.0296194171811583,0.3113
345,1.0414538748281612,0.30378000000000005
346,1.0498221244986776,0.2923700000000001
347,1.0560526742493137,0.29214000000000007
348,1.0986122886681096,0.3374800000000001
349,1.0986122886681098,0.33575166666666656
350,1.1394342831883648,0.2891
351,1.1451323043030026,0.30719
352,1.1526795099383855,0.3066600000000001
353,1.1631508098056809,0.30040999999999995
354,1.1786549963416462,0.31537000000000015
355,1.1895840668738364,0.28925999999999996
356,1.2039728043259361,0.305205
357,1.2237754316221157,0.30058000000000007
358,1.232143681292632,0.30133999999999994
359,1.252762968495368,0.3629299999999999
360,1.252762968495368,0.32861000000000007
361,1.2729656758128873,0.29868
362,1.2809338454620642,0.32905
363,1.2992829841302609,0.31135500000000005
364,1.3217558399823195,0.31734
365,1.33500106673234,0.36894
366,1.3437347467010947,0.29439000000000004
367,1.3862943611198906,0.33112499999999984
368,1.4271163556401458,0.3676
369,1.4350845252893225,0.32464999999999994
370,1.4469189829363254,0.2987699999999999
371,1.4663370687934272,0.3243
372,1.4816045409242153,0.30256000000000005
373,1.5040773967762742,0.31629500000000016
374,1.5260563034950492,0.382
375,1.540445040947149,0.31829999999999997
376,1.55814461804655,0.3151899999999999
377,1.5686159179138452,0.30636999999999986
378,1.6094379124341003,0.3188639999999997
379,1.6582280766035324,0.30391000000000007
380,1.6739764335716716,0.30250999999999995
381,1.7047480922384253,0.3119000000000002
382,1.7346010553881064,0.3054000000000001
383,1.749199854809259,0.30959999999999993
384,1.791759469228055,0.313655
385,1.8325814637483102,0.3110399999999999
386,1.845826690498331,0.31027
387,1.8718021769015913,0.3043
388,1.8971199848858813,0.31434999999999996
389,1.9459101490553132,0.30643
390,1.9459101490553135,0.32489500000000016
391,1.9924301646902063,0.3029099999999999
392,2.0149030205422647,0.33243
393,2.03688192726104,0.30732
394,2.0794415416798357,0.31924999999999987
395,2.120263536200091,0.31736
396,2.1400661634962708,0.30755999999999994
397,2.1972245773362196,0.31397
398,2.2512917986064953,0.31888
399,2.302585092994046,0.31064500000000017
400,2.3513752571634776,0.3058700000000001
401,2.3978952727983707,0.31470999999999993
402,2.4423470353692043,0.30516000000000004
403,2.4849066497880004,0.33934500000000023
404,2.5257286443082556,0.3085600000000001
405,2.5649493574615367,0.31787000000000004
406,2.639057329615259,0.32359000000000004
407,2.70805020110221,0.33161
408,2.772588722239781,0.3357
409,2.833213344056216,0.33171000000000006
410,2.8903717578961645,0.3182
411,2.9444389791664403,0.32031999999999994
412,2.995732273553991,0.3309100000000001
413,3.044522437723423,0.3248
414,3.091042453358316,0.31711999999999996
415,3.1354942159291497,0.34069000000000005
416,3.1780538303479458,0.3828499999999998
417,3.2188758248682006,0.32803000000000004


==> non_terminal_mean.csv <==
x,time
-0.329,28.7177619
-0.289,14.01428571
-0.285,26.87166667
-0.252,52.5168
-0.248,7.12
-0.247,38.05027778
-0.244,20.442375
-0.239,9.008571429
-0.231,18.16630769
-0.225,2.91
-0.222,4.909166667
-0.215,4.243333333
-0.209,3.855
-0.205,1.917333333
-0.197,34.92384615
-0.192,8.89
-0.184,23.08470588
-0.182,4.3044
-0.179,33.84217391
-0.178,4.968333333
-0.173,2.595
-0.169,2.294083333
-0.164,5.17
-0.162,6.162142857
-0.159,1.881666667
-0.155,7.512857143
-0.153,3.935
-0.145,2.035285714
-0.141,6.405
-0.139,12.7665
-0.136,11.59114286
-0.132,2.74
-0.124,10.225
-0.122,27.42052632
-0.12,13.62678571
-0.119,18.84454545
-0.112,12.245
-0.104,23.04862069
-0.103,15.94833333
-0.1,5.506
-0.092,30.36441667
-0.089,6.245842105
-0.088,14.5
-0.087,3.56
-0.084,24.3525
-0.083,19.68642857
-0.081,9.615555556
-0.08,110
-0.079,13.018
-0.078,19.586
-0.077,9.921428571
-0.072,14.98021429
-0.069,4.54
-0.068,45.56
-0.067,11.45
-0.066,13.895
-0.063,8.236
-0.062,27.93285714
-0.061,113
-0.059,45.985
-0.057,22.46608696
-0.055,32.16283333
-0.053,12.91584615
-0.052,20.35007692
-0.049,10.97375
-0.048,5.223833333
-0.047,23.06894737
-0.045,8.521333333
-0.043,16.50230769
-0.042,7.195
-0.041,5.998571429
-0.04,4.26
-0.039,8.26125
-0.037,8.535888889
-0.036,3.076666667
-0.035,24.04458333
-0.034,7.855
-0.033,15.30285714
-0.032,2.3
-0.031,6.4576
-0.03,5.69
-0.029,7.170758621
-0.028,18.27225806
-0.027,26.49134615
-0.026,16.3156
-0.025,46.35
-0.023,12.8625
-0.021,15.51171429
-0.02,19.37333333
-0.019,8.1675
-0.017,22.29615385
-0.016,14.0785
-0.015,8.753333333
-0.014,22.83487805
-0.013,7.800166667
-0.012,31.499375
-0.011,4.701125
-0.01,10.43927273
-0.009,3
-0.008,3.685
-0.007,14.77334286
-0.006,7.18
-0.005,15.0625
-0.004,8.992857143
-0.003,11.31747059
-0.002,13.9875
-0.001,12.24153846
0,10.34
0.001,30.7175
0.003,11.29990625
0.004,14.1575
0.005,4.38
0.006,3.075
0.007,4.485
0.008,14.81052632
0.009,9.686875
0.01,11.76777778
0.011,1.875
0.012,5.993333333
0.013,3.127142857
0.015,6.415133333
0.016,19.82
0.017,8.183809524
0.019,5.942
0.02,5.295
0.021,10.05
0.022,4.682727273
0.023,12.15246154
0.024,34.06666667
0.025,11.651
0.026,3.810052632
0.027,5.008607143
0.029,7.3718125
0.03,2.895
0.032,4.585294118
0.033,4.828384615
0.034,8.626419355
0.037,6.715052632
0.038,5.086241379
0.039,9.905625
0.04,3.978571429
0.041,7.922533333
0.042,3.6027
0.043,3.454346154
0.044,4.2197
0.045,4.107071429
0.046,4.902868421
0.047,3.376210526
0.048,4.98
0.049,7.118333333
0.05,5.353
0.051,2.73
0.052,6.362828571
0.053,6.496
0.054,5.333333333
0.055,2.647318182
0.056,8.619
0.057,4.625047619
0.058,8.89
0.059,1.94
0.061,2.906666667
0.062,6.491428571
0.063,3.506857143
0.064,2.7
0.066,2.434
0.067,4.376666667
0.068,8.989384615
0.069,30.5
0.07,3.66
0.071,11.9
0.072,4.465
0.073,2.256555556
0.074,6.376
0.075,3.9423
0.076,2.48
0.077,3.694444444
0.078,1.486375
0.079,5.955428571
0.08,7.32
0.081,3.896363636
0.082,6.936411765
0.085,4.8456
0.086,5.783142857
0.087,3.524
0.088,3.11
0.089,3.465
0.09,3.920333333
0.091,55.75
0.092,2.351952381
0.093,4.008692308
0.094,2.36775
0.095,2.455333333
0.096,5.473333333
0.098,3.600363636
0.099,4.040227273
0.1,6.856
0.101,4.710727273
0.102,3.705
0.103,4.0312
0.104,5.5292
0.105,6.243333333
0.107,47.072
0.108,8.148181818
0.109,5.751666667
0.11,1.554894737
0.111,8.015470588
0.112,4.09725
0.113,1.733
0.114,8.899823529
0.115,3.259444444
0.117,6.49
0.118,4.550636364
0.119,5.985727273
0.12,2.426166667
0.121,5.8004
0.122,3.149615385
0.123,6.55816
0.127,3.309
0.129,9.4015
0.13,1.643
0.132,5.626894737
0.133,2.55
0.135,4.95
0.136,2.27425
0.137,6.163
0.138,2.448
0.139,7.256666667
0.14,31.6
0.142,4.095375
0.143,4.751
0.144,1.347777778
0.145,4.245875
0.146,1.948
0.147,7.262447368
0.149,10.24
0.15,2.785666667
0.151,3.7296
0.152,4.577285714
0.153,2.800777778
0.154,3.345
0.155,0.751333333
0.156,5.23
0.157,2.76
0.158,4.420714286
0.159,3.027315789
0.161,5.195666667
0.162,3.54
0.163,7.7681
0.164,6.5945
0.165,3.53
0.166,2.205
0.167,2.872333333
0.168,2.498333333
0.169,22.0075
0.17,3.052625
0.171,6.003392857
0.173,4.60375
0.174,10.855
0.175,4.306925926
0.176,7.837055556
0.178,6.7880625
0.179,1.797
0.18,3.245
0.182,3.246571429
0.183,3.0872
0.184,4.316
0.185,9.315
0.186,2.3774
0.188,2.84
0.189,4.998214286
0.19,2.807
0.191,1.700625
0.193,1.84225
0.195,3.76
0.196,1.676833333
0.198,3.63175
0.201,2.20575
0.203,4.83005
0.204,6.021
0.205,1.884333333
0.206,5.485
0.207,2.876
0.208,2.686052632
0.209,4.42
0.21,7.2292
0.212,4.633176471
0.213,2.937
0.214,2.710416667
0.215,5.4175
0.216,4.358619048
0.217,2.6216
0.218,5.509354839
0.221,1.385333333
0.222,6.039545455
0.223,3.676090909
0.224,2.205
0.225,3.072466667
0.226,5.8755
0.227,2.35
0.228,2.872714286
0.23,4.021625
0.231,1.52
0.232,3.6034375
0.233,4.11
0.234,4.773625
0.236,2.631
0.238,8.192285714
0.239,1.369666667
0.24,2.6
0.241,4.84
0.244,5.819615385
0.245,2.7335
0.246,2.07
0.247,3.882
0.251,5.844384615
0.252,1.944142857
0.254,1.287666667
0.257,2.63675
0.258,1.15
0.259,1.3385
0.26,2.57
0.264,5.1155
0.265,3.936666667
0.267,3.927
0.269,5.314090909
0.27,3.636416667
0.271,4.83
0.274,3.515461538
0.275,6.000818182
0.276,0.537
0.277,3.787090909
0.278,0.76
0.28,6.817745763
0.281,1.287
0.283,4.469
0.284,3.05125
0.285,12.46388889
0.286,7.65
0.287,4.27
0.289,2.926928571
0.291,1.0295
0.294,1.466
0.295,0.788
0.296,2.046666667
0.298,2.4435
0.299,22.5
0.302,9.07
0.303,2.156666667
0.304,0.66325
0.305,1.93
0.307,1.894608696
0.308,8.75535
0.309,5.906909091
0.31,5.264727273
0.311,3.9875
0.312,3.081833333
0.313,5.643
0.315,3.1346
0.317,4.23075
0.318,0.825
0.319,6.46674359
0.32,4.442896552
0.324,7.625
0.325,7.857142857
0.326,2.8068
0.327,1.5744
0.328,7.865
0.329,2.203333333
0.331,8.396038462
0.335,2.394692308
0.336,3.579909091
0.341,2.23225
0.342,4.751
0.345,1.31
0.347,6.95
0.348,2.7360625
0.349,4.2
0.352,9.675166667
0.353,0.597
0.356,5.12
0.357,2.1024
0.358,5.3893125
0.359,0.578
0.362,6.6
0.364,3.42
0.366,5.7555
0.368,1.927142857
0.369,2.136666667
0.371,5.761285714
0.372,2.00175
0.375,10.555
0.376,6.5115
0.378,3.307846154
0.379,4.49475
0.38,1.6248
0.381,3.318333333
0.382,8.686666667
0.384,1.4494
0.387,1.985
0.388,1.053333333
0.39,2.178
0.395,8.3027
0.396,3.8375
0.399,3.512666667
0.4,3.286848485
0.401,0.883166667
0.404,6.353363636
0.407,4.96
0.409,0.816333333
0.41,7.600235294
0.413,10.5
0.418,5.2304375
0.419,15.005
0.42,1.1424
0.423,0.649
0.424,4.45
0.425,10.09625
0.426,33.5
0.428,0.809
0.433,3.530142857
0.434,1.11675
0.437,4.348
0.44,4.005533333
0.443,2.901111111
0.445,0.704
0.447,16.3475
0.449,2.856875
0.45,2.322375
0.452,1.49075
0.453,3.673266667
0.455,3.285
0.458,3.35875
0.46,1.2
0.461,1.138
0.464,0.6775
0.465,6.165
0.467,2.891
0.471,1.39
0.472,2.18
0.474,10.03216667
0.476,8.079692308
0.479,1.500428571
0.48,5.5904
0.481,10.3636
0.488,5.666791667
0.489,1.7
0.49,2.61175
0.493,4.9005
0.499,5.197
0.501,3.794952381
0.502,18.00757143
0.506,2.39
0.507,5.84
0.509,4.234608696
0.511,0.6925
0.513,5.26
0.514,7.7746
0.517,1.92
0.52,0.542
0.521,3.679714286
0.523,0.571
0.525,0.793
0.527,2.231333333
0.533,5.0002
0.535,2.1798
0.538,7.269333333
0.539,2.126714286
0.541,2.77
0.542,5.4585
0.545,2.74375
0.548,10.33333333
0.549,4.14
0.552,9.51
0.553,5.0536
0.554,24.4
0.557,8.49
0.559,39.25
0.562,19.2
0.563,1.646
0.564,2.33375
0.565,7.09
0.566,13.545
0.571,8.24
0.572,3.558
0.574,0.643
0.575,11.76
0.578,5.395818182
0.583,2.675142857
0.584,15.6
0.586,3.47
0.591,1.4
0.593,1.67
0.594,1.701333333
0.597,1.285
0.598,6.174357143
0.599,5.247071429
0.603,1.119
0.604,1.45
0.609,2.843285714
0.613,7.7319
0.618,10.24090909
0.62,6.32
0.623,0.369
0.624,24
0.625,16.7245
0.627,1.95
0.632,1.69
0.638,5.140857143
0.639,4.56
0.647,7.668866667
0.648,7.152166667
0.649,37.85
0.652,0.42
0.655,1.74375
0.657,0.673
0.66,1.85
0.662,3.707702703
0.663,3.965
0.665,5.276384615
0.667,0.7725
0.672,7.125
0.677,2.562166667
0.678,2.02
0.679,4.3185
0.682,1.99
0.683,19.4
0.688,7.089
0.69,4.81
0.691,4.1655
0.697,0.644
0.698,2.265
0.699,2.12
0.702,0.468
0.705,7.311818182
0.708,0.979
0.709,2.96
0.713,12.69825
0.715,6.664666667
0.723,0.576
0.731,4.53
0.735,5.03
0.737,0.6995
0.738,5.005
0.752,11.37
0.754,6.13625
0.756,8.354923077
0.758,0.943
0.761,9.338529412
0.762,3.93
0.766,2.9075
0.77,8.4275
0.772,7.086666667
0.773,4.23
0.779,6.22
0.79,6.580333333
0.791,3.45
0.792,8.784666667
0.793,0.538
0.798,1.38
0.799,2.15975
0.802,4.764043478
0.806,6.427272727
0.81,1.421
0.812,4.635
0.814,22.18
0.818,0.792
0.821,11.7
0.823,0.5245
0.826,2.754
0.83,0.703
0.831,3.09625
0.835,3.976769231
0.845,0.706
0.852,3.5
0.856,10.4
0.862,2.02
0.871,0.766
0.877,14.38811111
0.882,1.747
0.883,1.1
0.884,0.468
0.887,12.33666667
0.891,3.38875
0.903,0.969
0.911,5.31
0.917,5.4244
0.919,26.9
0.922,3.442666667
0.923,10.42666667
0.925,5.135428571
0.929,9.9
0.932,8.868137931
0.937,6.0433
0.939,2.845
0.941,21.6
0.942,6.667555556
0.946,1.28
0.952,6.85
0.954,2.39
0.957,3.0035
0.972,2.342333333
0.975,4.58
0.985,9.42
0.989,0.733
0.99,4.605
0.991,3.689
0.995,6.44
1,3.895555556
1.01,26.4
1.02,6.3118
1.03,3.5815
1.04,3.4096
1.05,4.545
1.06,13.50777778
1.07,6.26152381
1.08,6.353
1.09,6.92355
1.1,5.5246
1.12,10.63593333
1.13,3.58
1.14,1.064
1.15,3.1028
1.16,3.12
1.17,9.9088125
1.18,17.7425
1.19,14.90409091
1.2,16.41938462
1.21,3.28
1.22,9.425857143
1.23,4.221
1.24,14.15
1.25,5.734222222
1.27,7.208217391
1.28,1.97
1.3,7.676666667
1.31,5.475
1.32,5.599142857
1.33,9.645142857
1.34,2.043333333
1.35,2.62
1.36,7.50125
1.37,17.05590909
1.38,0.335
1.4,3.146666667
1.41,11.12
1.44,14.88391304
1.45,1.497
1.46,17.24240741
1.47,4.6275
1.48,10.955
1.49,2.757714286
1.5,3.83
1.51,0.593
1.53,4.61
1.54,15.97045455
1.56,12.1
1.57,6.546909091
1.59,0.7095
1.65,2.35
1.66,3.691111111
1.67,5.3755
1.68,0.721
1.71,12.4
1.73,6.993333333
1.75,2.339333333
1.77,9.396933333
1.8,10.04833333
1.88,1.81
1.9,4.062444444
1.91,0.79
1.96,3.77
1.97,22.44304348
1.98,3.206
1.99,10.15923077
2.03,8.997666667
2.05,16.14375
2.06,6.71
2.11,9.27
2.12,13.29616667
2.13,4.306428571
2.17,2.7888
2.25,7.8358
2.26,7.662
2.27,1.3825
2.28,3.706
2.29,1.23
2.39,18.97681818
2.41,5.2052
2.49,1.56
2.57,8.724075
2.64,2.46
2.72,2.37
2.8,10.50774194
2.87,1.095
2.88,1.444666667

==> terminal_mean.csv <==
x,time
-0.329,28.7177619
-0.289,14.01428571
-0.285,26.87166667
-0.248,7.11875
-0.247,38.05027778
-0.244,20.442375
-0.239,9.008571429
-0.231,18.16630769
-0.225,2.91
-0.215,4.243333333
-0.197,34.92307692
-0.192,8.89
-0.184,23.08470588
-0.179,33.84217391
-0.153,3.935
-0.141,6.405
-0.139,12.766
-0.136,4.06
-0.124,10.225
-0.122,27.42026316
-0.12,13.62678571
-0.119,18.84363636
-0.104,24.50481481
-0.103,15.94666667
-0.1,5.504
-0.092,40.99882353
-0.089,9.1046
-0.087,3.56
-0.084,24.3525
-0.083,26.011
-0.081,9.615555556
-0.08,110
-0.079,12.998
-0.078,20.19034483
-0.072,16.45691667
-0.069,4.54
-0.068,45.56
-0.067,11.45
-0.066,13.895
-0.063,10.34
-0.062,27.93142857
-0.061,113
-0.059,45.985
-0.057,22.46565217
-0.055,32.16283333
-0.053,12.91584615
-0.052,20.35007692
-0.048,10.49
-0.047,25.66411765
-0.045,8.520666667
-0.043,16.50230769
-0.042,7.195
-0.041,5.998571429
-0.04,4.26
-0.039,8.26125
-0.037,5.77
-0.036,3.05
-0.035,24.04458333
-0.034,7.855
-0.033,15.30285714
-0.032,2.3
-0.03,5.69
-0.029,4.723333333
-0.028,18.27225806
-0.027,35.80052632
-0.026,25.626
-0.025,46.35
-0.023,15.87
-0.021,21.386
-0.02,19.37333333
-0.019,8.165
-0.017,22.29615385
-0.016,14.078
-0.015,8.751666667
-0.014,23.89871795
-0.013,17.09230769
-0.012,31.499375
-0.011,7.154285714
-0.009,3
-0.008,3.685
-0.007,17.63535714
-0.006,7.18
-0.005,15.0625
-0.004,8.992857143
-0.003,12.668
-0.002,13.9875
-0.001,12.24153846
0,10.34
0.001,30.7175
0.003,11.29990625
0.004,14.1575
0.005,4.38
0.007,4.485
0.008,14.81052632
0.009,19.39714286
0.01,11.76777778
0.011,1.8725
0.012,5.9925
0.013,3.446666667
0.015,6.92496
0.016,19.82
0.017,8.183809524
0.019,5.942
0.02,5.295
0.021,10.82375
0.022,4.681818182
0.024,34.06666667
0.025,12.742
0.026,2.88
0.027,3.475
0.029,12.62571429
0.03,3.62
0.032,5.83
0.033,7.442
0.034,2.37
0.037,7.68375
0.038,4.540941176
0.039,19.11333333
0.04,3.977142857
0.041,20.39666667
0.042,7.04
0.043,3.51125
0.044,6.226666667
0.045,3.8
0.047,6.592
0.049,7.118333333
0.05,6.04
0.051,2.73
0.052,9.794352941
0.053,9.55125
0.054,6.12
0.055,3.305
0.057,3.8075
0.058,8.885
0.059,1.94
0.061,2.7225
0.062,10.35
0.063,4.8145
0.064,2.7
0.067,4.18
0.068,12.56214286
0.071,11.9
0.072,4.465
0.074,5.45
0.075,2.89
0.077,3.44875
0.078,1.46
0.079,17.8
0.08,7.32
0.081,4.63
0.082,9.05
0.085,7
0.086,4.3225
0.088,3.53
0.09,5.6625
0.093,6.693333333
0.095,4.89
0.1,3.22
0.102,4.7255
0.114,7.535
0.115,5.91
0.121,7.4
0.127,2.0725
0.129,21.51666667
0.133,1.32
0.157,2.76
0.158,8.38
0.161,0.718
0.165,3.53
0.176,15.57333333
